High-Resolution Thermal Simulation Framework for Extrusion-based Additive Manufacturing of Complex Geometries

Accurate simulation of the printing process is essential for improving print quality, reducing waste, and optimizing the printing parameters of extrusion-based additive manufacturing. Traditional additive manufacturing simulations are very compute-intensive and are not scalable to simulate even moderately sized geometries. In this paper, we propose a general framework for creating a digital twin of the dynamic printing process by performing physics simulations with the intermediate print geometries. Our framework takes a general extrusion-based additive manufacturing G-code, generates an analysis-suitable voxelized geometry representation from the print schedule, and performs physics-based (transient thermal) simulations of the printing process. Our approach leverages adaptive octree meshes for both geometry representation as well as for fast simulations to address real-time predictions. We demonstrate the effectiveness of our method by simulating the printing of complex geometries at high voxel resolutions with both sparse and dense infills. Our results show that this approach scales to high voxel resolutions and can predict the transient heat distribution as the print progresses. Because the simulation runs faster than real print time, the same engine could, in principle, feed thermal predictions back to the machine controller (e.g., to adjust fan speed or extrusion rate). The present study establishes the computational foundations for a real-time digital twin, which can be used for closed control loop control in the future.

==> Data/probe_bunny_0p0.csv <==
avg(k),avg(X),avg(Y),avg(Z),Timestep,Time
0,0.03125,0.040313,0.0153,60,4.68
0,0.03125,0.040313,0.0153,260,20.28
0,0.03125,0.040313,0.0153,910,70.98
0,0.03125,0.040313,0.0153,1560,121.68
0,0.03125,0.040313,0.0153,2210,172.38
0,0.03125,0.040313,0.0153,2860,223.08
0,0.03125,0.040313,0.0153,3510,273.78
0,0.03125,0.040313,0.0153,4160,324.48
0,0.03125,0.040313,0.0153,4810,375.18
508.388331,0.03125,0.040313,0.0153,5460,425.88
503.865007,0.03125,0.040313,0.0153,6110,476.58
501.227647,0.03125,0.040313,0.0153,6760,527.28
498.724322,0.03125,0.040313,0.0153,7410,577.98
496.420306,0.03125,0.040313,0.0153,8060,628.68
494.17559,0.03125,0.040313,0.0153,8710,679.38
491.924574,0.03125,0.040313,0.0153,9360,730.08
489.528823,0.03125,0.040313,0.0153,10010,780.78
487.311469,0.03125,0.040313,0.0153,10660,831.48
485.073614,0.03125,0.040313,0.0153,11310,882.18
484.721513,0.03125,0.040313,0.0153,11410,889.98
482.516688,0.03125,0.040313,0.0153,12060,940.68
480.337208,0.03125,0.040313,0.0153,12710,991.38
478.15948,0.03125,0.040313,0.0153,13360,1042.08
476.064574,0.03125,0.040313,0.0153,14010,1092.78
474.001855,0.03125,0.040313,0.0153,14660,1143.48
471.978359,0.03125,0.040313,0.0153,15310,1194.18
469.985415,0.03125,0.040313,0.0153,15960,1244.88
468.037168,0.03125,0.040313,0.0153,16610,1295.58
466.125735,0.03125,0.040313,0.0153,17260,1346.28
464.250761,0.03125,0.040313,0.0153,17910,1396.98
462.412462,0.03125,0.040313,0.0153,18560,1447.68
460.604361,0.03125,0.040313,0.0153,19210,1498.38
458.827734,0.03125,0.040313,0.0153,19860,1549.08
457.082164,0.03125,0.040313,0.0153,20510,1599.78
455.362671,0.03125,0.040313,0.0153,21160,1650.48
453.671303,0.03125,0.040313,0.0153,21810,1701.18
453.336416,0.03125,0.040313,0.0153,21940,1711.32
451.673648,0.03125,0.040313,0.0153,22591,1762.098
450.024765,0.03125,0.040313,0.0153,23241,1812.798
448.510561,0.03125,0.040313,0.0153,23891,1863.498
447.164591,0.03125,0.040313,0.0153,24541,1914.198
445.968951,0.03125,0.040313,0.0153,25191,1964.898
444.899975,0.03125,0.040313,0.0153,25841,2015.598
443.937565,0.03125,0.040313,0.0153,26491,2066.298
443.06604,0.03125,0.040313,0.0153,27141,2116.998
442.273343,0.03125,0.040313,0.0153,27791,2167.698
441.550071,0.03125,0.040313,0.0153,28441,2218.398
441.037159,0.03125,0.040313,0.0153,28940,2257.32


==> Data/probe_bunny_0p3.csv <==
avg(k),avg(X),avg(Y),avg(Z),Timestep,Time
0,0.03125,0.040312,0.0153,60,4.68
0,0.03125,0.040312,0.0153,260,20.28
0,0.03125,0.040312,0.0153,660,51.48
0,0.03125,0.040312,0.0153,1060,82.68
0,0.03125,0.040312,0.0153,1460,113.88
0,0.03125,0.040312,0.0153,1860,145.08
0,0.03125,0.040312,0.0153,2260,176.28
0,0.03125,0.040312,0.0153,2660,207.48
0,0.03125,0.040312,0.0153,3060,238.68
513.050886,0.03125,0.040312,0.0153,3310,258.18
503.516304,0.03125,0.040312,0.0153,3710,289.38
494.385884,0.03125,0.040312,0.0153,4110,320.58
485.784184,0.03125,0.040312,0.0153,4510,351.78
477.708806,0.03125,0.040312,0.0153,4910,382.98
470.168761,0.03125,0.040312,0.0153,5310,414.18
463.138306,0.03125,0.040312,0.0153,5710,445.38
456.582431,0.03125,0.040312,0.0153,6110,476.58
455.638131,0.03125,0.040312,0.0153,6170,481.26
449.590896,0.03125,0.040312,0.0153,6570,512.46
443.953503,0.03125,0.040312,0.0153,6970,543.66
438.702021,0.03125,0.040312,0.0153,7370,574.86
433.807519,0.03125,0.040312,0.0153,7770,606.06
429.249658,0.03125,0.040312,0.0153,8170,637.26
425.005965,0.03125,0.040312,0.0153,8570,668.46
421.05598,0.03125,0.040312,0.0153,8970,699.66
417.380923,0.03125,0.040312,0.0153,9370,730.86
413.961723,0.03125,0.040312,0.0153,9770,762.06
410.782746,0.03125,0.040312,0.0153,10170,793.26
407.828553,0.03125,0.040312,0.0153,10570,824.46
405.084209,0.03125,0.040312,0.0153,10970,855.66
402.53593,0.03125,0.040312,0.0153,11370,886.86
400.170285,0.03125,0.040312,0.0153,11770,918.06
397.975572,0.03125,0.040312,0.0153,12170,949.26
395.939993,0.03125,0.040312,0.0153,12570,980.46
394.052694,0.03125,0.040312,0.0153,12970,1011.66
392.303515,0.03125,0.040312,0.0153,13370,1042.86
390.682557,0.03125,0.040312,0.0153,13770,1074.06
389.180759,0.03125,0.040312,0.0153,14170,1105.26
389.072648,0.03125,0.040312,0.0153,14200,1107.6
389.147894,0.03125,0.040312,0.0153,14601,1138.878
389.221553,0.03125,0.040312,0.0153,15001,1170.078
389.301951,0.03125,0.040312,0.0153,15401,1201.278
389.381683,0.03125,0.040312,0.0153,15801,1232.478
389.457247,0.03125,0.040312,0.0153,16201,1263.678
389.528864,0.03125,0.040312,0.0153,16601,1294.878
389.598383,0.03125,0.040312,0.0153,17001,1326.078
389.667985,0.03125,0.040312,0.0153,17401,1357.278
389.739622,0.03125,0.040312,0.0153,17801,1388.478
389.814834,0.03125,0.040312,0.0153,18201,1419.678
389.894727,0.03125,0.040312,0.0153,18601,1450.878
389.98002,0.03125,0.040312,0.0153,19001,1482.078
390.071114,0.03125,0.040312,0.0153,19401,1513.278
390.168159,0.03125,0.040312,0.0153,19801,1544.478
390.27112,0.03125,0.040312,0.0153,20201,1575.678
390.37983,0.03125,0.040312,0.0153,20601,1606.878
390.49403,0.03125,0.040312,0.0153,21001,1638.078
390.552793,0.03125,0.040312,0.0153,21200,1653.6


==> Data/probe_bunny_0p5.csv <==
avg(k),avg(X),avg(Y),avg(Z),Timestep,Time
0,0.03125,0.040313,0.0153,60,4.68
0,0.03125,0.040313,0.0153,260,20.28
0,0.03125,0.040313,0.0153,660,51.48
0,0.03125,0.040313,0.0153,1060,82.68
0,0.03125,0.040313,0.0153,1460,113.88
0,0.03125,0.040313,0.0153,1860,145.08
0,0.03125,0.040313,0.0153,2260,176.28
0,0.03125,0.040313,0.0153,2660,207.48
0,0.03125,0.040313,0.0153,3060,238.68
513.050883,0.03125,0.040313,0.0153,3310,258.18
503.516241,0.03125,0.040313,0.0153,3710,289.38
494.385667,0.03125,0.040313,0.0153,4110,320.58
485.783714,0.03125,0.040313,0.0153,4510,351.78
477.707995,0.03125,0.040313,0.0153,4910,382.98
470.167543,0.03125,0.040313,0.0153,5310,414.18
463.136806,0.03125,0.040313,0.0153,5710,445.38
462.628917,0.03125,0.040313,0.0153,5740,447.72
456.107397,0.03125,0.040313,0.0153,6140,478.92
450.027062,0.03125,0.040313,0.0153,6540,510.12
444.359958,0.03125,0.040313,0.0153,6940,541.32
439.078438,0.03125,0.040313,0.0153,7340,572.52
434.157798,0.03125,0.040313,0.0153,7740,603.72
429.575671,0.03125,0.040313,0.0153,8140,634.92
425.308881,0.03125,0.040313,0.0153,8540,666.12
421.336866,0.03125,0.040313,0.0153,8940,697.32
417.640119,0.03125,0.040313,0.0153,9340,728.52
414.20013,0.03125,0.040313,0.0153,9740,759.72
413.377999,0.03125,0.040313,0.0153,9840,767.52
413.376084,0.03125,0.040313,0.0153,10241,798.798
413.345521,0.03125,0.040313,0.0153,10641,829.998
413.30387,0.03125,0.040313,0.0153,11041,861.198
413.23623,0.03125,0.040313,0.0153,11441,892.398
413.135273,0.03125,0.040313,0.0153,11841,923.598
413.000702,0.03125,0.040313,0.0153,12241,954.798
412.835338,0.03125,0.040313,0.0153,12641,985.998
412.642889,0.03125,0.040313,0.0153,13041,1017.198
412.427071,0.03125,0.040313,0.0153,13441,1048.398
412.191345,0.03125,0.040313,0.0153,13841,1079.598
411.938852,0.03125,0.040313,0.0153,14241,1110.798
411.672417,0.03125,0.040313,0.0153,14641,1141.998
411.394567,0.03125,0.040313,0.0153,15041,1173.198
411.107558,0.03125,0.040313,0.0153,15441,1204.398
410.81339,0.03125,0.040313,0.0153,15841,1235.598
410.513835,0.03125,0.040313,0.0153,16241,1266.798
410.210455,0.03125,0.040313,0.0153,16641,1297.998
410.05853,0.03125,0.040313,0.0153,16840,1313.52


==> Data/probe_bunny_0p7.csv <==
avg(k),avg(X),avg(Y),avg(Z),Timestep,Time
0,0.03125,0.040313,0.0153,60,4.68
0,0.03125,0.040313,0.0153,260,20.28
0,0.03125,0.040313,0.0153,660,51.48
0,0.03125,0.040313,0.0153,1060,82.68
0,0.03125,0.040313,0.0153,1460,113.88
0,0.03125,0.040313,0.0153,1860,145.08
0,0.03125,0.040313,0.0153,2260,176.28
0,0.03125,0.040313,0.0153,2660,207.48
0,0.03125,0.040313,0.0153,3060,238.68
513.050883,0.03125,0.040313,0.0153,3310,258.18
503.516241,0.03125,0.040313,0.0153,3710,289.38
494.385667,0.03125,0.040313,0.0153,4110,320.58
485.783714,0.03125,0.040313,0.0153,4510,351.78
477.707995,0.03125,0.040313,0.0153,4910,382.98
470.167543,0.03125,0.040313,0.0153,5310,414.18
463.136806,0.03125,0.040313,0.0153,5710,445.38
462.628917,0.03125,0.040313,0.0153,5740,447.72
456.107397,0.03125,0.040313,0.0153,6140,478.92
450.027062,0.03125,0.040313,0.0153,6540,510.12
444.359958,0.03125,0.040313,0.0153,6940,541.32
439.078438,0.03125,0.040313,0.0153,7340,572.52
434.158092,0.03125,0.040313,0.0153,7740,603.72
429.57538,0.03125,0.040313,0.0153,8140,634.92
425.308383,0.03125,0.040313,0.0153,8540,666.12
425.102883,0.03125,0.040313,0.0153,8560,667.68
425.100348,0.03125,0.040313,0.0153,8961,698.958
425.060074,0.03125,0.040313,0.0153,9361,730.158
425.004848,0.03125,0.040313,0.0153,9761,761.358
424.917134,0.03125,0.040313,0.0153,10161,792.558
424.78863,0.03125,0.040313,0.0153,10561,823.758
424.619432,0.03125,0.040313,0.0153,10961,854.958
424.413258,0.03125,0.040313,0.0153,11361,886.158
424.17477,0.03125,0.040313,0.0153,11761,917.358
423.90856,0.03125,0.040313,0.0153,12161,948.558
423.618856,0.03125,0.040313,0.0153,12561,979.758
423.309472,0.03125,0.040313,0.0153,12961,1010.958
422.983822,0.03125,0.040313,0.0153,13361,1042.158
422.644954,0.03125,0.040313,0.0153,13761,1073.358
422.295582,0.03125,0.040313,0.0153,14161,1104.558
421.938111,0.03125,0.040313,0.0153,14561,1135.758
421.574667,0.03125,0.040313,0.0153,14961,1166.958
421.20712,0.03125,0.040313,0.0153,15361,1198.158
421.023254,0.03125,0.040313,0.0153,15560,1213.68


==> Data/result_abs_2p5mm.csv <==
time,temp(C),Temp (K),Unnamed: 3,time.1,temp(C).1,Temp (K).1,Unnamed: 7,time.2,temp(C).2,Temp (K).2,Unnamed: 11,time.3,temp(C).3,Temp (K).3,15,Time (s),Temp Sim (K)
,,,,,,,,,,,,,,,,,
0.0113,255,528.5325021,,-0.102,253,526.15,,0,255,528.15,,0,255,528.15,,0.6404,501.54
0.335,239,512.2652072,,0.561,242,515.15,,0.4,243,516.15,,0.8,235,508.15,,1.0112,496.3
0.884,226,498.8525776,,1.55,225,498.15,,0.8,237,510.15,,1.6,222,495.15,,1.382,491.78
2.1,211,484.11391,,2.54,216,489.15,,1.2,231,504.15,,2.4,214,487.15,,1.7528,487.66
3.71,198,470.9093947,,3.2,209,482.15,,1.6,226,499.15,,3.2,207,480.15,,2.1236,483.93
5.55,187,459.6804306,,4.89,197,470.15,,2,222,495.15,,4,201,474.15,,2.4944,480.5
7,179,451.7524418,,6.52,186,459.15,,2.4,218,491.15,,4.8,195,468.15,,2.8652,477.32
8.72,172,445.3598332,,8.76,175,448.15,,2.8,214,487.15,,5.6,190,463.15,,3.236,474.36
9.57,178,451.0648665,,9.81,179,452.15,,3.2,211,484.15,,6.4,186,459.15,,3.6068,471.59
10.6,182,455.4493869,,10.7,182,455.15,,3.6,207,480.15,,7.2,181,454.15,,3.9776,468.99
12.1,181,454.3339187,,12,182,455.15,,4,204,477.15,,8,177,450.15,,4.3484,466.52
13.8,177,450.5786526,,13.8,178,451.15,,4.4,201,474.15,,8.8,174,447.15,,4.7192,464.19
15.8,172,444.8423101,,15.2,174,447.15,,4.8,198,471.15,,9.6,176,449.15,,5.09,461.97
17.3,167,439.9906068,,17.3,169,442.15,,5.2,196,469.15,,10.4,177,450.15,,5.4608,459.85
18.3,166,439.3202209,,19.7,163,436.15,,5.6,193,466.15,,11.2,179,452.15,,5.8316,457.82
19.4,162,435.5717077,,22.8,159,432.15,,6,191,464.15,,12,180,453.15,,6.2024,455.88
21.2,160,433.5740559,,26.6,154,427.15,,6.4,188,461.15,,12.8,180,453.15,,6.5732,454.02
23.1,160,432.674069,,29.9,149,422.15,,6.8,186,459.15,,13.6,178,451.15,,6.944,452.23
25.1,156,428.6965686,,33.2,144,417.15,,7.2,184,457.15,,14.4,177,450.15,,7.3148,450.5
26.4,155,427.8027208,,36.8,141,414.15,,7.6,182,455.15,,15.2,175,448.15,,7.6856,448.84
27.4,155,427.7916704,,40.1,136,409.15,,8,178,451.15,,16,173,446.15,,8.0564,447.22
28.5,152,425.1426638,,44.9,132,405.15,,8.8,176,449.15,,16.8,171,444.15,,8.4272,445.72
30.3,150,423.1443981,,48.3,128,401.15,,10,172,445.15,,17.6,168,441.15,,8.798,444
31.7,148,420.931879,,52.2,125,398.15,,10.4,176,449.15,,18.4,166,439.15,,9.1688,443.4
32.7,148,420.9208287,,55.7,123,396.15,,10.8,179,452.15,,19.2,164,437.15,,9.5396,455.97
33.8,145,418.4909867,,59,120,393.15,,11.2,180,453.15,,20,162,435.15,,9.9104,462.63
35.7,143,416.4921071,,60.2,120,393.15,,11.6,181,454.15,,20.8,161,434.15,,10.2812,462.35
36.6,144,416.7014492,,,,,,12,181,454.15,,21.6,159,432.15,,10.652,463.03
37.2,142,415.3766389,,,,,,12.4,181,454.15,,22.4,158,431.15,,11.0228,462.8
38.5,141,414.2636264,,,,,,12.8,181,454.15,,23.2,158,431.15,,11.3936,462.36
40.1,139,412.2678163,,,,,,13.2,181,454.15,,24,157,430.15,,11.7644,461.66
41,138,410.7189302,,,,,,13.6,180,453.15,,24.8,156,429.15,,12.1352,460.78
41.8,138,410.7103355,,,,,,14,179,452.15,,25.6,155,428.15,,12.506,459.79
43.5,135,408.2743544,,,,,,14.4,178,451.15,,26.4,155,428.15,,12.8768,458.71
44.6,134,406.944019,,,,,,14.8,177,450.15,,27.2,154,427.15,,13.2476,457.56
45.5,135,407.8126967,,,,,,15.2,176,449.15,,28,153,426.15,,13.6184,456.38
47.2,133,406.4749944,,,,,,15.6,175,448.15,,28.8,151,424.15,,13.9892,455.17
49,131,404.0383995,,,,,,16,174,447.15,,29.6,150,423.15,,14.36,453.94
50.8,130,403.1390264,,,,,,16.4,173,446.15,,30.4,149,422.15,,14.7308,452.71
51.8,128,401.5895264,,,,,,16.8,171,444.15,,31.2,148,421.15,,15.1016,451.47
53.8,127,400.0295899,,,,,,17.2,170,443.15,,32,147,420.15,,15.4724,450.24
55,128,401.1149766,,,,,,17.6,169,442.15,,32.8,146,419.15,,15.8432,449.02
56.1,126,399.5642488,,,,,,18,167,440.15,,33.6,145,418.15,,16.214,447.8
57.5,125,398.0104514,,,,,,18.4,167,440.15,,34.4,144,417.15,,16.5848,446.62
59.5,124,397.1098505,,,,,,19.2,164,437.15,,35.2,143,416.15,,16.9556,445.34
60.3,124,397.1006419,,,,,,19.6,161,434.15,,36,142,415.15,,17.3264,444.56
,,,,,,,,20,160,433.15,,36.8,142,415.15,,17.6972,441.81
,,,,,,,,20.4,159,432.15,,37.6,141,414.15,,18.068,439.89
,,,,,,,,20.8,158,431.15,,38.4,140,413.15,,18.4388,440.09
,,,,,,,,21.2,158,431.15,,39.2,139,412.15,,18.8096,440.46
,,,,,,,,21.6,158,431.15,,40,139,412.15,,19.1804,440.77
,,,,,,,,22,158,431.15,,40.8,138,411.15,,19.5512,441.03
,,,,,,,,22.4,158,431.15,,41.6,137,410.15,,19.922,441.19
,,,,,,,,22.8,158,431.15,,42.4,136,409.15,,20.2928,441.26
,,,,,,,,23.2,158,431.15,,43.2,136,409.15,,20.6636,441.23
,,,,,,,,23.6,157,430.15,,44,135,408.15,,21.0344,441.11
,,,,,,,,24,157,430.15,,44.8,134,407.15,,21.4052,440.91
,,,,,,,,24.4,157,430.15,,45.6,133,406.15,,21.776,440.64
,,,,,,,,24.8,157,430.15,,46.4,133,406.15,,22.1468,440.3
,,,,,,,,25.2,156,429.15,,47.2,132,405.15,,22.5176,439.91
,,,,,,,,25.6,156,429.15,,48,131,404.15,,22.8884,439.46
,,,,,,,,26,155,428.15,,48.8,131,404.15,,23.2592,438.98
,,,,,,,,26.4,155,428.15,,49.6,130,403.15,,23.63,438.45
,,,,,,,,26.8,154,427.15,,50.4,130,403.15,,24.0008,437.9
,,,,,,,,27.2,154,427.15,,51.2,129,402.15,,24.3716,437.32
,,,,,,,,27.6,153,426.15,,52,128,401.15,,24.7424,436.71
,,,,,,,,28,152,425.15,,52.8,128,401.15,,25.1132,436.08
,,,,,,,,28.4,152,425.15,,53.6,127,400.15,,25.484,435.44
,,,,,,,,28.8,152,425.15,,54.4,127,400.15,,25.8548,434.79
,,,,,,,,29.2,151,424.15,,55.2,126,399.15,,26.2256,434.12
,,,,,,,,29.6,150,423.15,,56,126,399.15,,26.5964,433.44
,,,,,,,,30,149,422.15,,56.8,125,398.15,,26.9672,432.78
,,,,,,,,30.4,149,422.15,,57.6,125,398.15,,27.338,432.27
,,,,,,,,30.8,148,421.15,,58.4,124,397.15,,27.7088,431.27
,,,,,,,,31.2,147,420.15,,59.2,124,397.15,,28.0796,430.16
,,,,,,,,31.6,146,419.15,,60,123,396.15,,28.4504,429.31
,,,,,,,,32,146,419.15,,,,,,28.8212,428.61
,,,,,,,,32.4,145,418.15,,,,,,29.192,428.03
,,,,,,,,32.8,145,418.15,,,,,,29.5628,427.54
,,,,,,,,33.2,144,417.15,,,,,,29.9336,427.13
,,,,,,,,33.6,144,417.15,,,,,,30.3044,426.77
,,,,,,,,34,143,416.15,,,,,,30.6752,426.44
,,,,,,,,34.4,143,416.15,,,,,,31.046,426.14
,,,,,,,,34.8,143,416.15,,,,,,31.4168,425.85
,,,,,,,,35.2,142,415.15,,,,,,31.7876,425.56
,,,,,,,,35.6,142,415.15,,,,,,32.1584,425.27
,,,,,,,,36,141,414.15,,,,,,32.5292,424.98
,,,,,,,,36.4,141,414.15,,,,,,32.9,424.68
,,,,,,,,36.8,141,414.15,,,,,,33.2708,424.38
,,,,,,,,37.2,140,413.15,,,,,,33.6416,424.06
,,,,,,,,37.6,140,413.15,,,,,,34.0124,423.74
,,,,,,,,38,140,413.15,,,,,,34.3832,423.4
,,,,,,,,38.4,139,412.15,,,,,,34.754,423.05
,,,,,,,,38.8,139,412.15,,,,,,35.1248,422.7
,,,,,,,,39.2,139,412.15,,,,,,35.4956,422.32
,,,,,,,,39.6,138,411.15,,,,,,35.8664,422.01
,,,,,,,,40,138,411.15,,,,,,36.2372,421.7
,,,,,,,,40.4,137,410.15,,,,,,36.608,421.3
,,,,,,,,40.8,137,410.15,,,,,,36.9788,420.84
,,,,,,,,41.2,137,410.15,,,,,,37.3496,420.36
,,,,,,,,41.6,136,409.15,,,,,,37.7204,419.88
,,,,,,,,42,136,409.15,,,,,,38.0912,419.4
,,,,,,,,42.4,135,408.15,,,,,,38.462,418.93
,,,,,,,,42.8,135,408.15,,,,,,38.8328,418.48
,,,,,,,,43.2,134,407.15,,,,,,39.2036,418.06
,,,,,,,,43.6,134,407.15,,,,,,39.5744,417.65
,,,,,,,,44,134,407.15,,,,,,39.9452,417.26
,,,,,,,,44.4,133,406.15,,,,,,40.316,416.88
,,,,,,,,44.8,133,406.15,,,,,,40.6868,416.52
,,,,,,,,45.2,132,405.15,,,,,,41.0576,416.18
,,,,,,,,45.6,132,405.15,,,,,,41.4284,415.84
,,,,,,,,46,132,405.15,,,,,,41.7992,415.51
,,,,,,,,46.4,131,404.15,,,,,,42.17,415.19
,,,,,,,,46.8,131,404.15,,,,,,42.5408,414.88
,,,,,,,,47.2,131,404.15,,,,,,42.9116,414.57
,,,,,,,,47.6,130,403.15,,,,,,43.2824,414.26
,,,,,,,,48,130,403.15,,,,,,43.6532,413.96
,,,,,,,,48.4,130,403.15,,,,,,44.024,413.66
,,,,,,,,48.8,129,402.15,,,,,,44.3948,413.36
,,,,,,,,49.2,129,402.15,,,,,,44.7656,413.05
,,,,,,,,49.6,129,402.15,,,,,,45.1364,412.74
,,,,,,,,50,129,402.15,,,,,,45.5072,412.42
,,,,,,,,50.4,128,401.15,,,,,,45.878,412.13
,,,,,,,,50.8,128,401.15,,,,,,46.2488,411.85
,,,,,,,,51.2,128,401.15,,,,,,46.6196,411.56
,,,,,,,,51.6,127,400.15,,,,,,46.9904,411.27
,,,,,,,,52,127,400.15,,,,,,47.3612,410.96
,,,,,,,,52.4,127,400.15,,,,,,47.732,410.65
,,,,,,,,52.8,127,400.15,,,,,,48.1028,410.32
,,,,,,,,53.2,126,399.15,,,,,,48.4736,410
,,,,,,,,53.6,126,399.15,,,,,,48.8444,409.66
,,,,,,,,54,126,399.15,,,,,,49.2152,409.33
,,,,,,,,54.4,125,398.15,,,,,,49.586,409
,,,,,,,,54.8,125,398.15,,,,,,49.9568,408.67
,,,,,,,,55.2,125,398.15,,,,,,50.3276,408.35
,,,,,,,,55.6,124,397.15,,,,,,50.6984,408.03
,,,,,,,,56,124,397.15,,,,,,51.0692,407.72
,,,,,,,,56.4,124,397.15,,,,,,51.44,407.41
,,,,,,,,56.8,124,397.15,,,,,,51.8108,407.11
,,,,,,,,57.2,123,396.15,,,,,,52.1816,406.81
,,,,,,,,57.6,123,396.15,,,,,,52.5524,406.52
,,,,,,,,58,123,396.15,,,,,,52.9232,406.23
,,,,,,,,58.4,123,396.15,,,,,,53.294,405.96
,,,,,,,,58.8,122,395.15,,,,,,53.6648,405.68
,,,,,,,,59.2,122,395.15,,,,,,54.0356,405.41
,,,,,,,,59.6,122,395.15,,,,,,54.4064,405.13
,,,,,,,,60,122,395.15,,,,,,54.7772,404.87
,,,,,,,,,,,,,,,,55.148,404.6
,,,,,,,,,,,,,,,,55.5188,404.35
,,,,,,,,,,,,,,,,55.8896,404.09
,,,,,,,,,,,,,,,,56.2604,403.84
,,,,,,,,,,,,,,,,56.6312,403.6
,,,,,,,,,,,,,,,,57.002,403.35
,,,,,,,,,,,,,,,,57.3728,403.1
,,,,,,,,,,,,,,,,57.7436,402.85
,,,,,,,,,,,,,,,,58.1144,402.6
,,,,,,,,,,,,,,,,58.4852,402.36
,,,,,,,,,,,,,,,,58.856,402.11
,,,,,,,,,,,,,,,,59.2268,401.86
,,,,,,,,,,,,,,,,59.5976,401.61
,,,,,,,,,,,,,,,,59.9684,401.37
,,,,,,,,,,,,,,,,60.3392,401.12
,,,,,,,,,,,,,,,,60.71,400.88
,,,,,,,,,,,,,,,,61.0808,400.64
,,,,,,,,,,,,,,,,61.4516,400.4
,,,,,,,,,,,,,,,,61.8224,400.16
,,,,,,,,,,,,,,,,62.1932,399.93
,,,,,,,,,,,,,,,,62.564,399.69
,,,,,,,,,,,,,,,,62.9348,399.46
,,,,,,,,,,,,,,,,63.3056,399.24
,,,,,,,,,,,,,,,,63.6764,399.01
,,,,,,,,,,,,,,,,64.0472,398.79
,,,,,,,,,,,,,,,,64.418,398.57
,,,,,,,,,,,,,,,,64.7888,398.35
,,,,,,,,,,,,,,,,65.1596,398.13
,,,,,,,,,,,,,,,,65.5304,397.92
,,,,,,,,,,,,,,,,65.9012,397.71
,,,,,,,,,,,,,,,,66.272,397.5
,,,,,,,,,,,,,,,,66.6428,397.29
,,,,,,,,,,,,,,,,67.0136,397.09
,,,,,,,,,,,,,,,,67.3844,396.88
,,,,,,,,,,,,,,,,67.7552,396.68
,,,,,,,,,,,,,,,,68.126,396.48
,,,,,,,,,,,,,,,,68.4968,396.28
,,,,,,,,,,,,,,,,68.8676,396.08
,,,,,,,,,,,,,,,,69.2384,395.88
,,,,,,,,,,,,,,,,69.6092,395.69
,,,,,,,,,,,,,,,,69.98,395.49
,,,,,,,,,,,,,,,,70.3508,395.29
,,,,,,,,,,,,,,,,70.7216,395.1
,,,,,,,,,,,,,,,,71.0924,394.91
,,,,,,,,,,,,,,,,71.4632,394.71
,,,,,,,,,,,,,,,,71.834,394.52
,,,,,,,,,,,,,,,,72.2048,394.33
,,,,,,,,,,,,,,,,72.5756,394.14
,,,,,,,,,,,,,,,,72.9464,393.96
,,,,,,,,,,,,,,,,73.3172,393.77
,,,,,,,,,,,,,,,,73.688,393.58
,,,,,,,,,,,,,,,,74.0588,393.4
,,,,,,,,,,,,,,,,74.4296,393.22
,,,,,,,,,,,,,,,,74.8004,393.04
,,,,,,,,,,,,,,,,75.1712,392.86
,,,,,,,,,,,,,,,,75.542,392.68
,,,,,,,,,,,,,,,,75.9128,392.5
,,,,,,,,,,,,,,,,76.2836,392.33
,,,,,,,,,,,,,,,,76.6544,392.15
,,,,,,,,,,,,,,,,77.0252,391.98
,,,,,,,,,,,,,,,,77.396,391.81
,,,,,,,,,,,,,,,,77.7668,391.64
,,,,,,,,,,,,,,,,78.1376,391.48
,,,,,,,,,,,,,,,,78.5084,391.31
,,,,,,,,,,,,,,,,78.8792,391.15
,,,,,,,,,,,,,,,,79.25,390.98
,,,,,,,,,,,,,,,,79.6208,390.82
,,,,,,,,,,,,,,,,79.9916,390.66
,,,,,,,,,,,,,,,,80.3624,390.5
,,,,,,,,,,,,,,,,80.7332,390.34
,,,,,,,,,,,,,,,,81.104,390.18
,,,,,,,,,,,,,,,,81.4748,390.03
,,,,,,,,,,,,,,,,81.8456,389.87
,,,,,,,,,,,,,,,,82.2164,389.71
,,,,,,,,,,,,,,,,82.5872,389.56
,,,,,,,,,,,,,,,,82.958,389.41
,,,,,,,,,,,,,,,,83.3288,389.26
,,,,,,,,,,,,,,,,83.6996,389.11
,,,,,,,,,,,,,,,,84.0704,388.96
,,,,,,,,,,,,,,,,84.4412,388.81
,,,,,,,,,,,,,,,,84.812,388.66
,,,,,,,,,,,,,,,,85.1828,388.52
,,,,,,,,,,,,,,,,85.5536,388.37
,,,,,,,,,,,,,,,,85.9244,388.23
,,,,,,,,,,,,,,,,86.2952,388.09
,,,,,,,,,,,,,,,,86.666,387.95
,,,,,,,,,,,,,,,,87.0368,387.8
,,,,,,,,,,,,,,,,87.4076,387.67
,,,,,,,,,,,,,,,,87.7784,387.53
,,,,,,,,,,,,,,,,88.1492,387.39
,,,,,,,,,,,,,,,,88.52,387.26
,,,,,,,,,,,,,,,,88.8908,387.12
,,,,,,,,,,,,,,,,89.2616,386.99
,,,,,,,,,,,,,,,,89.6324,386.85
,,,,,,,,,,,,,,,,90.0032,386.72
,,,,,,,,,,,,,,,,90.374,386.59
,,,,,,,,,,,,,,,,90.7448,386.46
,,,,,,,,,,,,,,,,91.1156,386.33
,,,,,,,,,,,,,,,,91.4864,386.21
,,,,,,,,,,,,,,,,91.8572,386.08
,,,,,,,,,,,,,,,,92.228,385.95
,,,,,,,,,,,,,,,,92.5988,385.83
,,,,,,,,,,,,,,,,92.9696,385.7
,,,,,,,,,,,,,,,,93.3404,385.58
,,,,,,,,,,,,,,,,93.7112,385.46
,,,,,,,,,,,,,,,,94.082,385.34
,,,,,,,,,,,,,,,,94.4528,385.22
,,,,,,,,,,,,,,,,94.8236,385.1
,,,,,,,,,,,,,,,,95.1944,384.98
,,,,,,,,,,,,,,,,95.5652,384.86
,,,,,,,,,,,,,,,,95.936,384.74
,,,,,,,,,,,,,,,,96.3068,384.63
,,,,,,,,,,,,,,,,96.6776,384.51
,,,,,,,,,,,,,,,,97.0484,384.4
,,,,,,,,,,,,,,,,97.4192,384.28
,,,,,,,,,,,,,,,,97.79,384.17
,,,,,,,,,,,,,,,,98.1608,384.06
,,,,,,,,,,,,,,,,98.5316,383.95
,,,,,,,,,,,,,,,,98.9024,383.83
,,,,,,,,,,,,,,,,99.2732,383.72
,,,,,,,,,,,,,,,,99.644,383.62
,,,,,,,,,,,,,,,,100.0148,383.51
,,,,,,,,,,,,,,,,100.3856,383.4
,,,,,,,,,,,,,,,,100.7564,383.29
,,,,,,,,,,,,,,,,101.1272,383.19
,,,,,,,,,,,,,,,,101.498,383.08
,,,,,,,,,,,,,,,,101.8688,382.98
,,,,,,,,,,,,,,,,102.2396,382.88
,,,,,,,,,,,,,,,,102.6104,382.77
,,,,,,,,,,,,,,,,102.9812,382.67
,,,,,,,,,,,,,,,,103.352,382.57
,,,,,,,,,,,,,,,,103.7228,382.47
,,,,,,,,,,,,,,,,104.0936,382.37
,,,,,,,,,,,,,,,,104.4644,382.27
,,,,,,,,,,,,,,,,104.8352,382.17
,,,,,,,,,,,,,,,,105.206,382.08
,,,,,,,,,,,,,,,,105.5768,381.98
,,,,,,,,,,,,,,,,105.9476,381.88
,,,,,,,,,,,,,,,,106.3184,381.79
,,,,,,,,,,,,,,,,106.6892,381.69
,,,,,,,,,,,,,,,,107.06,381.6
,,,,,,,,,,,,,,,,107.4308,381.5
,,,,,,,,,,,,,,,,107.8016,381.41
,,,,,,,,,,,,,,,,108.1724,381.32
,,,,,,,,,,,,,,,,108.5432,381.23
,,,,,,,,,,,,,,,,108.914,381.14
,,,,,,,,,,,,,,,,109.2848,381.05
,,,,,,,,,,,,,,,,109.6556,380.96
,,,,,,,,,,,,,,,,110.0264,380.87
,,,,,,,,,,,,,,,,110.3972,380.78
,,,,,,,,,,,,,,,,110.768,380.69
,,,,,,,,,,,,,,,,111.1388,380.61
,,,,,,,,,,,,,,,,111.5096,380.52
,,,,,,,,,,,,,,,,111.8804,380.44
,,,,,,,,,,,,,,,,112.2512,380.35
,,,,,,,,,,,,,,,,112.622,380.27
,,,,,,,,,,,,,,,,112.9928,380.18
,,,,,,,,,,,,,,,,113.3636,380.1
,,,,,,,,,,,,,,,,113.7344,380.02
,,,,,,,,,,,,,,,,114.1052,379.94
,,,,,,,,,,,,,,,,114.476,379.86
,,,,,,,,,,,,,,,,114.8468,379.78
,,,,,,,,,,,,,,,,115.2176,379.7
,,,,,,,,,,,,,,,,115.5884,379.62
,,,,,,,,,,,,,,,,115.9592,379.54
,,,,,,,,,,,,,,,,116.33,379.46
,,,,,,,,,,,,,,,,116.7008,379.38
,,,,,,,,,,,,,,,,117.0716,379.31
,,,,,,,,,,,,,,,,117.4424,379.23
,,,,,,,,,,,,,,,,117.8132,379.15
,,,,,,,,,,,,,,,,118.184,379.08
,,,,,,,,,,,,,,,,118.5548,379
,,,,,,,,,,,,,,,,118.9256,378.93
,,,,,,,,,,,,,,,,119.2964,378.85
,,,,,,,,,,,,,,,,119.6672,378.78
,,,,,,,,,,,,,,,,120.038,378.71
,,,,,,,,,,,,,,,,120.4088,378.64
,,,,,,,,,,,,,,,,120.7796,378.57
,,,,,,,,,,,,,,,,121.1504,378.49
,,,,,,,,,,,,,,,,121.5212,378.42
,,,,,,,,,,,,,,,,121.892,378.35
,,,,,,,,,,,,,,,,122.2628,378.28
,,,,,,,,,,,,,,,,122.6336,378.21
,,,,,,,,,,,,,,,,123.0044,378.15
,,,,,,,,,,,,,,,,123.3752,378.08
,,,,,,,,,,,,,,,,123.746,378.01
,,,,,,,,,,,,,,,,124.1168,377.94
,,,,,,,,,,,,,,,,124.4876,377.88
,,,,,,,,,,,,,,,,124.8584,377.81
,,,,,,,,,,,,,,,,125.2292,377.75
,,,,,,,,,,,,,,,,125.6,377.68
,,,,,,,,,,,,,,,,125.9708,377.62
,,,,,,,,,,,,,,,,126.3416,377.55
,,,,,,,,,,,,,,,,126.7124,377.49
,,,,,,,,,,,,,,,,127.0832,377.42
,,,,,,,,,,,,,,,,127.454,377.36
,,,,,,,,,,,,,,,,127.8248,377.3
,,,,,,,,,,,,,,,,128.1956,377.24
,,,,,,,,,,,,,,,,128.5664,377.18
,,,,,,,,,,,,,,,,128.9372,377.12
,,,,,,,,,,,,,,,,129.308,377.05
,,,,,,,,,,,,,,,,129.6788,376.99
,,,,,,,,,,,,,,,,130.0496,376.94
,,,,,,,,,,,,,,,,130.4204,376.88
,,,,,,,,,,,,,,,,130.7912,376.82
,,,,,,,,,,,,,,,,131.162,376.76
,,,,,,,,,,,,,,,,131.5328,376.7
,,,,,,,,,,,,,,,,131.9036,376.64
,,,,,,,,,,,,,,,,132.2744,376.59
,,,,,,,,,,,,,,,,132.6452,376.53
,,,,,,,,,,,,,,,,133.016,376.47
,,,,,,,,,,,,,,,,133.3868,376.42
,,,,,,,,,,,,,,,,133.7576,376.36
,,,,,,,,,,,,,,,,134.1284,376.31
,,,,,,,,,,,,,,,,134.4992,376.25
,,,,,,,,,,,,,,,,134.87,376.2
,,,,,,,,,,,,,,,,135.2408,376.14
,,,,,,,,,,,,,,,,135.6116,376.09
,,,,,,,,,,,,,,,,135.9824,376.04
,,,,,,,,,,,,,,,,136.3532,375.99
,,,,,,,,,,,,,,,,136.724,375.93
,,,,,,,,,,,,,,,,137.0948,375.88
,,,,,,,,,,,,,,,,137.4656,375.83
,,,,,,,,,,,,,,,,137.8364,375.78
,,,,,,,,,,,,,,,,138.2072,375.73
,,,,,,,,,,,,,,,,138.578,375.68
,,,,,,,,,,,,,,,,138.9488,375.63
,,,,,,,,,,,,,,,,139.3196,375.58
,,,,,,,,,,,,,,,,139.6904,375.53
,,,,,,,,,,,,,,,,140.0612,375.48
,,,,,,,,,,,,,,,,140.432,375.43
,,,,,,,,,,,,,,,,140.8028,375.38
,,,,,,,,,,,,,,,,141.1736,375.33
,,,,,,,,,,,,,,,,141.5444,375.29
,,,,,,,,,,,,,,,,141.9152,375.24
,,,,,,,,,,,,,,,,142.286,375.19
,,,,,,,,,,,,,,,,142.6568,375.15
,,,,,,,,,,,,,,,,143.0276,375.1
,,,,,,,,,,,,,,,,143.3984,375.05
,,,,,,,,,,,,,,,,143.7692,375.01
,,,,,,,,,,,,,,,,144.14,374.96
,,,,,,,,,,,,,,,,144.5108,374.92
,,,,,,,,,,,,,,,,144.8816,374.87
,,,,,,,,,,,,,,,,145.2524,374.83
,,,,,,,,,,,,,,,,145.6232,374.79
,,,,,,,,,,,,,,,,145.994,374.74
,,,,,,,,,,,,,,,,146.3648,374.7
,,,,,,,,,,,,,,,,146.7356,374.66
,,,,,,,,,,,,,,,,147.1064,374.61
,,,,,,,,,,,,,,,,147.4772,374.57
,,,,,,,,,,,,,,,,147.848,374.53
,,,,,,,,,,,,,,,,148.2188,374.49
,,,,,,,,,,,,,,,,148.5896,374.45
,,,,,,,,,,,,,,,,148.9604,374.41
,,,,,,,,,,,,,,,,149.3312,374.36
,,,,,,,,,,,,,,,,149.702,374.32
,,,,,,,,,,,,,,,,150.0728,374.28
,,,,,,,,,,,,,,,,150.4436,374.24
,,,,,,,,,,,,,,,,150.8144,374.2
,,,,,,,,,,,,,,,,151.1852,374.16
,,,,,,,,,,,,,,,,151.556,374.13
,,,,,,,,,,,,,,,,151.9268,374.09
,,,,,,,,,,,,,,,,152.2976,374.05
,,,,,,,,,,,,,,,,152.6684,374.01
,,,,,,,,,,,,,,,,153.0392,373.97
,,,,,,,,,,,,,,,,153.41,373.93
,,,,,,,,,,,,,,,,153.7808,373.9
,,,,,,,,,,,,,,,,154.1516,373.86
,,,,,,,,,,,,,,,,154.5224,373.82
,,,,,,,,,,,,,,,,154.8932,373.79
,,,,,,,,,,,,,,,,155.264,373.75
,,,,,,,,,,,,,,,,155.6348,373.71
,,,,,,,,,,,,,,,,156.0056,373.68
,,,,,,,,,,,,,,,,156.3764,373.64
,,,,,,,,,,,,,,,,156.7472,373.61
,,,,,,,,,,,,,,,,157.118,373.57
,,,,,,,,,,,,,,,,157.4888,373.54
,,,,,,,,,,,,,,,,157.8596,373.5
,,,,,,,,,,,,,,,,158.2304,373.47
,,,,,,,,,,,,,,,,158.6012,373.43
,,,,,,,,,,,,,,,,158.972,373.4
,,,,,,,,,,,,,,,,159.3428,373.37
,,,,,,,,,,,,,,,,159.7136,373.33
,,,,,,,,,,,,,,,,160.0844,373.3
,,,,,,,,,,,,,,,,160.4552,373.27
,,,,,,,,,,,,,,,,160.826,373.24
,,,,,,,,,,,,,,,,161.1968,373.2
,,,,,,,,,,,,,,,,161.5676,373.17
,,,,,,,,,,,,,,,,161.9384,373.14
,,,,,,,,,,,,,,,,162.3092,373.11
,,,,,,,,,,,,,,,,162.68,373.08
,,,,,,,,,,,,,,,,163.0508,373.04
,,,,,,,,,,,,,,,,163.4216,373.01
,,,,,,,,,,,,,,,,163.7924,372.98
,,,,,,,,,,,,,,,,164.1632,372.95
,,,,,,,,,,,,,,,,164.534,372.92
,,,,,,,,,,,,,,,,164.9048,372.89
,,,,,,,,,,,,,,,,165.2756,372.86
,,,,,,,,,,,,,,,,165.6464,372.83
,,,,,,,,,,,,,,,,166.0172,372.8
,,,,,,,,,,,,,,,,166.388,372.77
,,,,,,,,,,,,,,,,166.7588,372.74
,,,,,,,,,,,,,,,,167.1296,372.72
,,,,,,,,,,,,,,,,167.5004,372.69
,,,,,,,,,,,,,,,,167.8712,372.66
,,,,,,,,,,,,,,,,168.242,372.63
,,,,,,,,,,,,,,,,168.6128,372.6
,,,,,,,,,,,,,,,,168.9836,372.58
,,,,,,,,,,,,,,,,169.3544,372.55
,,,,,,,,,,,,,,,,169.7252,372.52
,,,,,,,,,,,,,,,,170.096,372.49
,,,,,,,,,,,,,,,,170.4668,372.47
,,,,,,,,,,,,,,,,170.8376,372.44
,,,,,,,,,,,,,,,,171.2084,372.41
,,,,,,,,,,,,,,,,171.5792,372.39
,,,,,,,,,,,,,,,,171.95,372.36
,,,,,,,,,,,,,,,,172.3208,372.33
,,,,,,,,,,,,,,,,172.6916,372.31
,,,,,,,,,,,,,,,,173.0624,372.28
,,,,,,,,,,,,,,,,173.4332,372.26
,,,,,,,,,,,,,,,,173.804,372.23
,,,,,,,,,,,,,,,,174.1748,372.21
,,,,,,,,,,,,,,,,174.5456,372.18
,,,,,,,,,,,,,,,,174.9164,372.16
,,,,,,,,,,,,,,,,175.2872,372.13
,,,,,,,,,,,,,,,,175.658,372.11
,,,,,,,,,,,,,,,,176.0288,372.08
,,,,,,,,,,,,,,,,176.3996,372.06
,,,,,,,,,,,,,,,,176.7704,372.04
,,,,,,,,,,,,,,,,177.1412,372.01
,,,,,,,,,,,,,,,,177.512,371.99
,,,,,,,,,,,,,,,,177.8828,371.97
,,,,,,,,,,,,,,,,178.2536,371.94
,,,,,,,,,,,,,,,,178.6244,371.92
,,,,,,,,,,,,,,,,178.9952,371.9
,,,,,,,,,,,,,,,,179.366,371.87
,,,,,,,,,,,,,,,,179.7368,371.85
,,,,,,,,,,,,,,,,180.1076,371.83
,,,,,,,,,,,,,,,,180.4784,371.81
,,,,,,,,,,,,,,,,180.8492,371.78
,,,,,,,,,,,,,,,,181.22,371.76
,,,,,,,,,,,,,,,,181.5908,371.74
,,,,,,,,,,,,,,,,181.9616,371.72
,,,,,,,,,,,,,,,,182.3324,371.7
,,,,,,,,,,,,,,,,182.7032,371.68
,,,,,,,,,,,,,,,,183.074,371.66
,,,,,,,,,,,,,,,,183.4448,371.63
,,,,,,,,,,,,,,,,183.8156,371.61
,,,,,,,,,,,,,,,,184.1864,371.59
,,,,,,,,,,,,,,,,184.5572,371.57
,,,,,,,,,,,,,,,,184.928,371.55
,,,,,,,,,,,,,,,,185.2988,371.53
,,,,,,,,,,,,,,,,185.6696,371.51
,,,,,,,,,,,,,,,,186.0404,371.49
,,,,,,,,,,,,,,,,186.4112,371.47
,,,,,,,,,,,,,,,,186.782,371.45
,,,,,,,,,,,,,,,,187.1528,371.43
,,,,,,,,,,,,,,,,187.5236,371.41
,,,,,,,,,,,,,,,,187.8944,371.39
,,,,,,,,,,,,,,,,188.2652,371.38
,,,,,,,,,,,,,,,,188.636,371.36
,,,,,,,,,,,,,,,,189.0068,371.34
,,,,,,,,,,,,,,,,189.3776,371.32
,,,,,,,,,,,,,,,,189.7484,371.3
,,,,,,,,,,,,,,,,190.1192,371.28
,,,,,,,,,,,,,,,,190.49,371.26
,,,,,,,,,,,,,,,,190.8608,371.25
,,,,,,,,,,,,,,,,191.2316,371.23
,,,,,,,,,,,,,,,,191.6024,371.21
,,,,,,,,,,,,,,,,191.9732,371.19
,,,,,,,,,,,,,,,,192.344,371.17
,,,,,,,,,,,,,,,,192.7148,371.16
,,,,,,,,,,,,,,,,193.0856,371.14
,,,,,,,,,,,,,,,,193.4564,371.12
,,,,,,,,,,,,,,,,193.8272,371.1
,,,,,,,,,,,,,,,,194.198,371.09
,,,,,,,,,,,,,,,,194.5688,371.07
,,,,,,,,,,,,,,,,194.9396,371.05
,,,,,,,,,,,,,,,,195.3104,371.04
,,,,,,,,,,,,,,,,195.6812,371.02
,,,,,,,,,,,,,,,,196.052,371
,,,,,,,,,,,,,,,,196.4228,370.99
,,,,,,,,,,,,,,,,196.7936,370.97
,,,,,,,,,,,,,,,,197.1644,370.96
,,,,,,,,,,,,,,,,197.5352,370.94
,,,,,,,,,,,,,,,,197.906,370.92
,,,,,,,,,,,,,,,,198.2768,370.91
,,,,,,,,,,,,,,,,198.6476,370.89
,,,,,,,,,,,,,,,,199.0184,370.88
,,,,,,,,,,,,,,,,199.3892,370.86
,,,,,,,,,,,,,,,,199.76,370.85
,,,,,,,,,,,,,,,,200.1308,370.83
,,,,,,,,,,,,,,,,200.5016,370.82
,,,,,,,,,,,,,,,,200.8724,370.8
,,,,,,,,,,,,,,,,201.2432,370.79
,,,,,,,,,,,,,,,,201.614,370.77
,,,,,,,,,,,,,,,,201.9848,370.76
,,,,,,,,,,,,,,,,202.3556,370.74
,,,,,,,,,,,,,,,,202.7264,370.73
,,,,,,,,,,,,,,,,203.0972,370.71
,,,,,,,,,,,,,,,,203.468,370.7
,,,,,,,,,,,,,,,,203.8388,370.69
,,,,,,,,,,,,,,,,204.2096,370.67
,,,,,,,,,,,,,,,,204.5804,370.66
,,,,,,,,,,,,,,,,204.9512,370.64
,,,,,,,,,,,,,,,,205.322,370.63
,,,,,,,,,,,,,,,,205.6928,370.62
,,,,,,,,,,,,,,,,206.0636,370.6
,,,,,,,,,,,,,,,,206.4344,370.59
,,,,,,,,,,,,,,,,206.8052,370.58
,,,,,,,,,,,,,,,,207.176,370.56
,,,,,,,,,,,,,,,,207.5468,370.55
,,,,,,,,,,,,,,,,207.9176,370.54
,,,,,,,,,,,,,,,,208.2884,370.53
,,,,,,,,,,,,,,,,208.6592,370.51
,,,,,,,,,,,,,,,,209.03,370.5
,,,,,,,,,,,,,,,,209.4008,370.49
,,,,,,,,,,,,,,,,209.7716,370.47
,,,,,,,,,,,,,,,,210.1424,370.46
,,,,,,,,,,,,,,,,210.5132,370.45
,,,,,,,,,,,,,,,,210.884,370.44
,,,,,,,,,,,,,,,,211.2548,370.43
,,,,,,,,,,,,,,,,211.6256,370.41
,,,,,,,,,,,,,,,,211.9964,370.4
,,,,,,,,,,,,,,,,212.3672,370.39
,,,,,,,,,,,,,,,,212.738,370.38
,,,,,,,,,,,,,,,,213.1088,370.37
,,,,,,,,,,,,,,,,213.4796,370.35
,,,,,,,,,,,,,,,,213.8504,370.34
,,,,,,,,,,,,,,,,214.2212,370.33
,,,,,,,,,,,,,,,,214.592,370.32
,,,,,,,,,,,,,,,,214.9628,370.31
,,,,,,,,,,,,,,,,215.3336,370.3
,,,,,,,,,,,,,,,,215.7044,370.29
,,,,,,,,,,,,,,,,216.0752,370.27
,,,,,,,,,,,,,,,,216.446,370.26
,,,,,,,,,,,,,,,,216.8168,370.25
,,,,,,,,,,,,,,,,217.1876,370.24
,,,,,,,,,,,,,,,,217.5584,370.23
,,,,,,,,,,,,,,,,217.9292,370.22
,,,,,,,,,,,,,,,,218.3,370.21
,,,,,,,,,,,,,,,,218.6708,370.2
,,,,,,,,,,,,,,,,219.0416,370.19
,,,,,,,,,,,,,,,,219.4124,370.18
,,,,,,,,,,,,,,,,219.7832,370.17
,,,,,,,,,,,,,,,,220.154,370.16
,,,,,,,,,,,,,,,,220.5248,370.15
,,,,,,,,,,,,,,,,220.8956,370.14
,,,,,,,,,,,,,,,,221.2664,370.13
,,,,,,,,,,,,,,,,221.6372,370.12
,,,,,,,,,,,,,,,,222.008,370.11
,,,,,,,,,,,,,,,,222.3788,370.1
,,,,,,,,,,,,,,,,222.7496,370.09
,,,,,,,,,,,,,,,,223.1204,370.08
,,,,,,,,,,,,,,,,223.4912,370.07
,,,,,,,,,,,,,,,,223.862,370.06
,,,,,,,,,,,,,,,,224.2328,370.05
,,,,,,,,,,,,,,,,224.6036,370.04
,,,,,,,,,,,,,,,,224.9744,370.03
,,,,,,,,,,,,,,,,225.3452,370.02
,,,,,,,,,,,,,,,,225.716,370.01
,,,,,,,,,,,,,,,,226.0868,370
,,,,,,,,,,,,,,,,226.4576,369.99
,,,,,,,,,,,,,,,,226.8284,369.98
,,,,,,,,,,,,,,,,227.1992,369.98
,,,,,,,,,,,,,,,,227.57,369.97
,,,,,,,,,,,,,,,,227.9408,369.96
,,,,,,,,,,,,,,,,228.3116,369.95
,,,,,,,,,,,,,,,,228.6824,369.94
,,,,,,,,,,,,,,,,229.0532,369.93
,,,,,,,,,,,,,,,,229.424,369.92
,,,,,,,,,,,,,,,,229.7948,369.91
,,,,,,,,,,,,,,,,230.1656,369.91
,,,,,,,,,,,,,,,,230.5364,369.9
,,,,,,,,,,,,,,,,230.9072,369.89
,,,,,,,,,,,,,,,,231.278,369.88
,,,,,,,,,,,,,,,,231.6488,369.87
,,,,,,,,,,,,,,,,232.0196,369.87
,,,,,,,,,,,,,,,,232.3904,369.86
,,,,,,,,,,,,,,,,232.7612,369.85
,,,,,,,,,,,,,,,,233.132,369.84
,,,,,,,,,,,,,,,,233.5028,369.83
,,,,,,,,,,,,,,,,233.8736,369.83
,,,,,,,,,,,,,,,,234.2444,369.82
,,,,,,,,,,,,,,,,234.6152,369.81
,,,,,,,,,,,,,,,,234.986,369.8
,,,,,,,,,,,,,,,,235.3568,369.79
,,,,,,,,,,,,,,,,235.7276,369.79
,,,,,,,,,,,,,,,,236.0984,369.78
,,,,,,,,,,,,,,,,236.4692,369.77
,,,,,,,,,,,,,,,,236.84,369.76
,,,,,,,,,,,,,,,,237.2108,369.76
,,,,,,,,,,,,,,,,237.5816,369.75
,,,,,,,,,,,,,,,,237.9524,369.74
,,,,,,,,,,,,,,,,238.3232,369.74
,,,,,,,,,,,,,,,,238.694,369.73
,,,,,,,,,,,,,,,,239.0648,369.72
,,,,,,,,,,,,,,,,239.4356,369.71
,,,,,,,,,,,,,,,,239.8064,369.71
,,,,,,,,,,,,,,,,240.1772,369.7
,,,,,,,,,,,,,,,,240.548,369.69
,,,,,,,,,,,,,,,,240.9188,369.69
,,,,,,,,,,,,,,,,241.2896,369.68
,,,,,,,,,,,,,,,,241.6604,369.67
,,,,,,,,,,,,,,,,242.0312,369.67
,,,,,,,,,,,,,,,,242.402,369.66
,,,,,,,,,,,,,,,,242.7728,369.65
,,,,,,,,,,,,,,,,243.1436,369.65
,,,,,,,,,,,,,,,,243.5144,369.64
,,,,,,,,,,,,,,,,243.8852,369.63
,,,,,,,,,,,,,,,,244.256,369.63
,,,,,,,,,,,,,,,,244.6268,369.62
,,,,,,,,,,,,,,,,244.9976,369.61
,,,,,,,,,,,,,,,,245.3684,369.61
,,,,,,,,,,,,,,,,245.7392,369.6
,,,,,,,,,,,,,,,,246.11,369.59
,,,,,,,,,,,,,,,,246.4808,369.59
,,,,,,,,,,,,,,,,246.8516,369.58
,,,,,,,,,,,,,,,,247.2224,369.58
,,,,,,,,,,,,,,,,247.5932,369.57
,,,,,,,,,,,,,,,,247.964,369.56
,,,,,,,,,,,,,,,,248.3348,369.56
,,,,,,,,,,,,,,,,248.7056,369.55
,,,,,,,,,,,,,,,,249.0764,369.55
,,,,,,,,,,,,,,,,249.4472,369.54
,,,,,,,,,,,,,,,,249.818,369.54
,,,,,,,,,,,,,,,,250.1888,369.53
,,,,,,,,,,,,,,,,250.5596,369.52
,,,,,,,,,,,,,,,,250.9304,369.52
,,,,,,,,,,,,,,,,251.3012,369.51
,,,,,,,,,,,,,,,,251.672,369.51
,,,,,,,,,,,,,,,,252.0428,369.5
,,,,,,,,,,,,,,,,252.4136,369.5
,,,,,,,,,,,,,,,,252.7844,369.49
,,,,,,,,,,,,,,,,253.1552,369.49
,,,,,,,,,,,,,,,,253.526,369.48
,,,,,,,,,,,,,,,,253.8968,369.47
,,,,,,,,,,,,,,,,254.2676,369.47
,,,,,,,,,,,,,,,,254.6384,369.46
,,,,,,,,,,,,,,,,255.0092,369.46
,,,,,,,,,,,,,,,,255.38,369.45
,,,,,,,,,,,,,,,,255.7508,369.45
,,,,,,,,,,,,,,,,256.1216,369.44
,,,,,,,,,,,,,,,,256.4924,369.44
,,,,,,,,,,,,,,,,256.8632,369.43
,,,,,,,,,,,,,,,,257.234,369.43
,,,,,,,,,,,,,,,,257.6048,369.42
,,,,,,,,,,,,,,,,257.9756,369.42
,,,,,,,,,,,,,,,,258.3464,369.41
,,,,,,,,,,,,,,,,258.7172,369.41
,,,,,,,,,,,,,,,,259.088,369.4
,,,,,,,,,,,,,,,,259.4588,369.4
,,,,,,,,,,,,,,,,259.8296,369.39
,,,,,,,,,,,,,,,,260.2004,369.39
,,,,,,,,,,,,,,,,260.5712,369.38
,,,,,,,,,,,,,,,,260.942,369.38
,,,,,,,,,,,,,,,,261.3128,369.38
,,,,,,,,,,,,,,,,261.6836,369.37
,,,,,,,,,,,,,,,,262.0544,369.37
,,,,,,,,,,,,,,,,262.4252,369.36
,,,,,,,,,,,,,,,,262.796,369.36
,,,,,,,,,,,,,,,,263.1668,369.35
,,,,,,,,,,,,,,,,263.5376,369.35
,,,,,,,,,,,,,,,,263.9084,369.34
,,,,,,,,,,,,,,,,264.2792,369.34
,,,,,,,,,,,,,,,,264.65,369.34
,,,,,,,,,,,,,,,,265.0208,369.33
,,,,,,,,,,,,,,,,265.3916,369.33
,,,,,,,,,,,,,,,,265.7624,369.32
,,,,,,,,,,,,,,,,266.1332,369.32
,,,,,,,,,,,,,,,,266.504,369.31
,,,,,,,,,,,,,,,,266.8748,369.31
,,,,,,,,,,,,,,,,267.2456,369.31
,,,,,,,,,,,,,,,,267.6164,369.3
,,,,,,,,,,,,,,,,267.9872,369.3
,,,,,,,,,,,,,,,,268.358,369.29
,,,,,,,,,,,,,,,,268.7288,369.29
,,,,,,,,,,,,,,,,269.0996,369.29
,,,,,,,,,,,,,,,,269.4704,369.28
,,,,,,,,,,,,,,,,269.8412,369.28
,,,,,,,,,,,,,,,,270.212,369.27
,,,,,,,,,,,,,,,,270.5828,369.27
,,,,,,,,,,,,,,,,270.9536,369.27
,,,,,,,,,,,,,,,,271.3244,369.26
,,,,,,,,,,,,,,,,271.6952,369.26
,,,,,,,,,,,,,,,,272.066,369.25
,,,,,,,,,,,,,,,,272.4368,369.25
,,,,,,,,,,,,,,,,272.8076,369.25
,,,,,,,,,,,,,,,,273.1784,369.24
,,,,,,,,,,,,,,,,273.5492,369.24
,,,,,,,,,,,,,,,,273.92,369.24
,,,,,,,,,,,,,,,,274.2908,369.23
,,,,,,,,,,,,,,,,274.6616,369.23
,,,,,,,,,,,,,,,,275.0324,369.23
,,,,,,,,,,,,,,,,275.4032,369.22
,,,,,,,,,,,,,,,,275.774,369.22
,,,,,,,,,,,,,,,,276.1448,369.22
,,,,,,,,,,,,,,,,276.5156,369.21
,,,,,,,,,,,,,,,,276.8864,369.21
,,,,,,,,,,,,,,,,277.2572,369.2
,,,,,,,,,,,,,,,,277.628,369.2
,,,,,,,,,,,,,,,,277.9988,369.2
,,,,,,,,,,,,,,,,278.3696,369.19
,,,,,,,,,,,,,,,,278.7404,369.19
,,,,,,,,,,,,,,,,279.1112,369.19
,,,,,,,,,,,,,,,,279.482,369.18
,,,,,,,,,,,,,,,,279.8528,369.18
,,,,,,,,,,,,,,,,280.2236,369.18
,,,,,,,,,,,,,,,,280.5944,369.18
,,,,,,,,,,,,,,,,280.9652,369.17
,,,,,,,,,,,,,,,,281.336,369.17
,,,,,,,,,,,,,,,,281.7068,369.17
,,,,,,,,,,,,,,,,282.0776,369.16
,,,,,,,,,,,,,,,,282.4484,369.16
,,,,,,,,,,,,,,,,282.8192,369.16
,,,,,,,,,,,,,,,,283.19,369.15
,,,,,,,,,,,,,,,,283.5608,369.15
,,,,,,,,,,,,,,,,283.9316,369.15
,,,,,,,,,,,,,,,,284.3024,369.14
,,,,,,,,,,,,,,,,284.6732,369.14
,,,,,,,,,,,,,,,,285.044,369.14
,,,,,,,,,,,,,,,,285.4148,369.14
,,,,,,,,,,,,,,,,285.7856,369.13
,,,,,,,,,,,,,,,,286.1564,369.13
,,,,,,,,,,,,,,,,286.5272,369.13
,,,,,,,,,,,,,,,,286.898,369.12
,,,,,,,,,,,,,,,,287.2688,369.12
,,,,,,,,,,,,,,,,287.6396,369.12
,,,,,,,,,,,,,,,,288.0104,369.12
,,,,,,,,,,,,,,,,288.3812,369.11
,,,,,,,,,,,,,,,,288.752,369.11
,,,,,,,,,,,,,,,,289.1228,369.11
,,,,,,,,,,,,,,,,289.4936,369.11
,,,,,,,,,,,,,,,,289.8644,369.1
,,,,,,,,,,,,,,,,290.2352,369.1
,,,,,,,,,,,,,,,,290.606,369.1
,,,,,,,,,,,,,,,,290.9768,369.09
,,,,,,,,,,,,,,,,291.3476,369.09
,,,,,,,,,,,,,,,,291.7184,369.09
,,,,,,,,,,,,,,,,292.0892,369.09
,,,,,,,,,,,,,,,,292.46,369.08
,,,,,,,,,,,,,,,,292.8308,369.08
,,,,,,,,,,,,,,,,293.2016,369.08
,,,,,,,,,,,,,,,,293.5724,369.08
,,,,,,,,,,,,,,,,293.9432,369.07
,,,,,,,,,,,,,,,,294.314,369.07
,,,,,,,,,,,,,,,,294.6848,369.07
,,,,,,,,,,,,,,,,295.0556,369.07
,,,,,,,,,,,,,,,,295.4264,369.07
,,,,,,,,,,,,,,,,295.7972,369.06
,,,,,,,,,,,,,,,,296.168,369.06
,,,,,,,,,,,,,,,,296.5388,369.06
,,,,,,,,,,,,,,,,296.9096,369.06
,,,,,,,,,,,,,,,,297.2804,369.05
,,,,,,,,,,,,,,,,297.6512,369.05
,,,,,,,,,,,,,,,,298.022,369.05
,,,,,,,,,,,,,,,,298.3928,369.05
,,,,,,,,,,,,,,,,298.7636,369.04
,,,,,,,,,,,,,,,,299.1344,369.04
,,,,,,,,,,,,,,,,299.5052,369.04
,,,,,,,,,,,,,,,,299.876,369.04
,,,,,,,,,,,,,,,,300.2468,369.04
,,,,,,,,,,,,,,,,300.6176,369.03
,,,,,,,,,,,,,,,,300.9884,369.03
,,,,,,,,,,,,,,,,301.3592,369.03
,,,,,,,,,,,,,,,,301.73,369.03
,,,,,,,,,,,,,,,,302.1008,369.02
,,,,,,,,,,,,,,,,302.4716,369.02
,,,,,,,,,,,,,,,,302.8424,369.02
,,,,,,,,,,,,,,,,303.2132,369.02
,,,,,,,,,,,,,,,,303.584,369.02
,,,,,,,,,,,,,,,,303.9548,369.01
,,,,,,,,,,,,,,,,304.3256,369.01
,,,,,,,,,,,,,,,,304.6964,369.01
,,,,,,,,,,,,,,,,305.0672,369.01
,,,,,,,,,,,,,,,,305.438,369.01
,,,,,,,,,,,,,,,,305.8088,369
,,,,,,,,,,,,,,,,306.1796,369
,,,,,,,,,,,,,,,,306.5504,369
,,,,,,,,,,,,,,,,306.9212,369
,,,,,,,,,,,,,,,,307.292,369
,,,,,,,,,,,,,,,,307.6628,369
,,,,,,,,,,,,,,,,308.0336,368.99
,,,,,,,,,,,,,,,,308.4044,368.99
,,,,,,,,,,,,,,,,308.7752,368.99
,,,,,,,,,,,,,,,,309.146,368.99
,,,,,,,,,,,,,,,,309.5168,368.99
,,,,,,,,,,,,,,,,309.8876,368.98
,,,,,,,,,,,,,,,,310.2584,368.98
,,,,,,,,,,,,,,,,310.6292,368.98
,,,,,,,,,,,,,,,,311,368.98
,,,,,,,,,,,,,,,,311.3708,368.98
,,,,,,,,,,,,,,,,311.7416,368.98
,,,,,,,,,,,,,,,,312.1124,368.97
,,,,,,,,,,,,,,,,312.4832,368.97
,,,,,,,,,,,,,,,,312.854,368.97
,,,,,,,,,,,,,,,,313.2248,368.97
,,,,,,,,,,,,,,,,313.5956,368.97
,,,,,,,,,,,,,,,,313.9664,368.97
,,,,,,,,,,,,,,,,314.3372,368.96
,,,,,,,,,,,,,,,,314.708,368.96
,,,,,,,,,,,,,,,,315.0788,368.96
,,,,,,,,,,,,,,,,315.4496,368.96
,,,,,,,,,,,,,,,,315.8204,368.96
,,,,,,,,,,,,,,,,316.1912,368.96
,,,,,,,,,,,,,,,,316.562,368.95
,,,,,,,,,,,,,,,,316.9328,368.95
,,,,,,,,,,,,,,,,317.3036,368.95
,,,,,,,,,,,,,,,,317.6744,368.95
,,,,,,,,,,,,,,,,318.0452,368.95
,,,,,,,,,,,,,,,,318.416,368.95
,,,,,,,,,,,,,,,,318.7868,368.94
,,,,,,,,,,,,,,,,319.1576,368.94
,,,,,,,,,,,,,,,,319.5284,368.94
,,,,,,,,,,,,,,,,319.8992,368.94
,,,,,,,,,,,,,,,,320.27,368.94
,,,,,,,,,,,,,,,,320.6408,368.94
,,,,,,,,,,,,,,,,321.0116,368.94
,,,,,,,,,,,,,,,,321.3824,368.93
,,,,,,,,,,,,,,,,321.7532,368.93
,,,,,,,,,,,,,,,,322.124,368.93
,,,,,,,,,,,,,,,,322.4948,368.93
,,,,,,,,,,,,,,,,322.8656,368.93
,,,,,,,,,,,,,,,,323.2364,368.93
,,,,,,,,,,,,,,,,323.6072,368.93
,,,,,,,,,,,,,,,,323.978,368.92
,,,,,,,,,,,,,,,,324.3488,368.92
,,,,,,,,,,,,,,,,324.7196,368.92
,,,,,,,,,,,,,,,,325.0904,368.92
,,,,,,,,,,,,,,,,325.4612,368.92
,,,,,,,,,,,,,,,,325.832,368.92
,,,,,,,,,,,,,,,,326.2028,368.92
,,,,,,,,,,,,,,,,326.5736,368.91
,,,,,,,,,,,,,,,,326.9444,368.91
,,,,,,,,,,,,,,,,327.3152,368.91
,,,,,,,,,,,,,,,,327.686,368.91
,,,,,,,,,,,,,,,,328.0568,368.91
,,,,,,,,,,,,,,,,328.4276,368.91
,,,,,,,,,,,,,,,,328.7984,368.91
,,,,,,,,,,,,,,,,329.1692,368.91
,,,,,,,,,,,,,,,,329.54,368.9
,,,,,,,,,,,,,,,,329.9108,368.9
,,,,,,,,,,,,,,,,330.2816,368.9
,,,,,,,,,,,,,,,,330.6524,368.9
,,,,,,,,,,,,,,,,331.0232,368.9
,,,,,,,,,,,,,,,,331.394,368.9
,,,,,,,,,,,,,,,,331.7648,368.9
,,,,,,,,,,,,,,,,332.1356,368.9
,,,,,,,,,,,,,,,,332.5064,368.9
,,,,,,,,,,,,,,,,332.8772,368.89
,,,,,,,,,,,,,,,,333.248,368.89
,,,,,,,,,,,,,,,,333.6188,368.89
,,,,,,,,,,,,,,,,333.9896,368.89
,,,,,,,,,,,,,,,,334.3604,368.89
,,,,,,,,,,,,,,,,334.7312,368.89
,,,,,,,,,,,,,,,,335.102,368.89
,,,,,,,,,,,,,,,,335.4728,368.89
,,,,,,,,,,,,,,,,335.8436,368.88
,,,,,,,,,,,,,,,,336.2144,368.88
,,,,,,,,,,,,,,,,336.5852,368.88
,,,,,,,,,,,,,,,,336.956,368.88
,,,,,,,,,,,,,,,,337.3268,368.88
,,,,,,,,,,,,,,,,337.6976,368.88
,,,,,,,,,,,,,,,,338.0684,368.88
,,,,,,,,,,,,,,,,338.4392,368.88
,,,,,,,,,,,,,,,,338.81,368.88
,,,,,,,,,,,,,,,,339.1808,368.88
,,,,,,,,,,,,,,,,339.5516,368.87
,,,,,,,,,,,,,,,,339.9224,368.87
,,,,,,,,,,,,,,,,340.2932,368.87
,,,,,,,,,,,,,,,,340.664,368.87
,,,,,,,,,,,,,,,,341.0348,368.87
,,,,,,,,,,,,,,,,341.4056,368.87
,,,,,,,,,,,,,,,,341.7764,368.87
,,,,,,,,,,,,,,,,342.1472,368.87
,,,,,,,,,,,,,,,,342.518,368.87
,,,,,,,,,,,,,,,,342.8888,368.87
,,,,,,,,,,,,,,,,343.2596,368.86
,,,,,,,,,,,,,,,,343.6304,368.86
,,,,,,,,,,,,,,,,344.0012,368.86
,,,,,,,,,,,,,,,,344.372,368.86
,,,,,,,,,,,,,,,,344.7428,368.86
,,,,,,,,,,,,,,,,345.1136,368.86
,,,,,,,,,,,,,,,,345.4844,368.86
,,,,,,,,,,,,,,,,345.8552,368.86
,,,,,,,,,,,,,,,,346.226,368.86
,,,,,,,,,,,,,,,,346.5968,368.86
,,,,,,,,,,,,,,,,346.9676,368.86
,,,,,,,,,,,,,,,,347.3384,368.85
,,,,,,,,,,,,,,,,347.7092,368.85
,,,,,,,,,,,,,,,,348.08,368.85
,,,,,,,,,,,,,,,,348.4508,368.85
,,,,,,,,,,,,,,,,348.8216,368.85
,,,,,,,,,,,,,,,,349.1924,368.85
,,,,,,,,,,,,,,,,349.5632,368.85
,,,,,,,,,,,,,,,,349.934,368.85
,,,,,,,,,,,,,,,,350.3048,368.85
,,,,,,,,,,,,,,,,350.6756,368.85
,,,,,,,,,,,,,,,,351.0464,368.85
,,,,,,,,,,,,,,,,351.4172,368.85
,,,,,,,,,,,,,,,,351.788,368.84
,,,,,,,,,,,,,,,,352.1588,368.84
,,,,,,,,,,,,,,,,352.5296,368.84
,,,,,,,,,,,,,,,,352.9004,368.84
,,,,,,,,,,,,,,,,353.2712,368.84
,,,,,,,,,,,,,,,,353.642,368.84
,,,,,,,,,,,,,,,,354.0128,368.84
,,,,,,,,,,,,,,,,354.3836,368.84
,,,,,,,,,,,,,,,,354.7544,368.84
,,,,,,,,,,,,,,,,355.1252,368.84
,,,,,,,,,,,,,,,,355.496,368.84
,,,,,,,,,,,,,,,,355.8668,368.84
,,,,,,,,,,,,,,,,356.2376,368.84
,,,,,,,,,,,,,,,,356.6084,368.83
,,,,,,,,,,,,,,,,356.9792,368.83
,,,,,,,,,,,,,,,,357.35,368.83
,,,,,,,,,,,,,,,,357.7208,368.83
,,,,,,,,,,,,,,,,358.0916,368.83
,,,,,,,,,,,,,,,,358.4624,368.83
,,,,,,,,,,,,,,,,358.8332,368.83
,,,,,,,,,,,,,,,,359.204,368.83
,,,,,,,,,,,,,,,,359.5748,368.83
,,,,,,,,,,,,,,,,359.9456,368.83
,,,,,,,,,,,,,,,,360.3164,368.83
,,,,,,,,,,,,,,,,360.6872,368.83
,,,,,,,,,,,,,,,,361.058,368.83
,,,,,,,,,,,,,,,,361.4288,368.83
,,,,,,,,,,,,,,,,361.7996,368.82
,,,,,,,,,,,,,,,,362.1704,368.82
,,,,,,,,,,,,,,,,362.5412,368.82
,,,,,,,,,,,,,,,,362.912,368.82
,,,,,,,,,,,,,,,,363.2828,368.82
,,,,,,,,,,,,,,,,363.6536,368.82
,,,,,,,,,,,,,,,,364.0244,368.82
,,,,,,,,,,,,,,,,364.3952,368.82
,,,,,,,,,,,,,,,,364.766,368.82
,,,,,,,,,,,,,,,,365.1368,368.82
,,,,,,,,,,,,,,,,365.5076,368.82
,,,,,,,,,,,,,,,,365.8784,368.82
,,,,,,,,,,,,,,,,366.2492,368.82
,,,,,,,,,,,,,,,,366.62,368.82
,,,,,,,,,,,,,,,,366.9908,368.82
,,,,,,,,,,,,,,,,367.3616,368.82
,,,,,,,,,,,,,,,,367.7324,368.81
,,,,,,,,,,,,,,,,368.1032,368.81
,,,,,,,,,,,,,,,,368.474,368.81
,,,,,,,,,,,,,,,,368.8448,368.81
,,,,,,,,,,,,,,,,369.2156,368.81
,,,,,,,,,,,,,,,,369.5864,368.81
,,,,,,,,,,,,,,,,369.9572,368.81
,,,,,,,,,,,,,,,,370.328,368.81
,,,,,,,,,,,,,,,,370.6988,368.81
,,,,,,,,,,,,,,,,371.0696,368.81
,,,,,,,,,,,,,,,,371.4404,368.81
,,,,,,,,,,,,,,,,371.8112,368.81
,,,,,,,,,,,,,,,,372.182,368.81
,,,,,,,,,,,,,,,,372.5528,368.81
,,,,,,,,,,,,,,,,372.9236,368.81
,,,,,,,,,,,,,,,,373.2944,368.81
,,,,,,,,,,,,,,,,373.6652,368.81
,,,,,,,,,,,,,,,,374.036,368.81
,,,,,,,,,,,,,,,,374.4068,368.8
,,,,,,,,,,,,,,,,374.7776,368.8
,,,,,,,,,,,,,,,,375.1484,368.8
,,,,,,,,,,,,,,,,375.5192,368.8
,,,,,,,,,,,,,,,,375.89,368.8
,,,,,,,,,,,,,,,,376.2608,368.8
,,,,,,,,,,,,,,,,376.6316,368.8
,,,,,,,,,,,,,,,,377.0024,368.8
,,,,,,,,,,,,,,,,377.3732,368.8
,,,,,,,,,,,,,,,,377.744,368.8
,,,,,,,,,,,,,,,,378.1148,368.8
,,,,,,,,,,,,,,,,378.4856,368.8
,,,,,,,,,,,,,,,,378.8564,368.8
,,,,,,,,,,,,,,,,379.2272,368.8
,,,,,,,,,,,,,,,,379.598,368.8
,,,,,,,,,,,,,,,,379.9688,368.8
,,,,,,,,,,,,,,,,380.3396,368.8
,,,,,,,,,,,,,,,,380.7104,368.8
,,,,,,,,,,,,,,,,381.0812,368.8
,,,,,,,,,,,,,,,,381.452,368.8
,,,,,,,,,,,,,,,,381.8228,368.8
,,,,,,,,,,,,,,,,382.1936,368.79
,,,,,,,,,,,,,,,,382.5644,368.79
,,,,,,,,,,,,,,,,382.9352,368.79
,,,,,,,,,,,,,,,,383.306,368.79
,,,,,,,,,,,,,,,,383.6768,368.79
,,,,,,,,,,,,,,,,384.0476,368.79
,,,,,,,,,,,,,,,,384.4184,368.79
,,,,,,,,,,,,,,,,384.7892,368.79
,,,,,,,,,,,,,,,,385.16,368.79
,,,,,,,,,,,,,,,,385.5308,368.79
,,,,,,,,,,,,,,,,385.9016,368.79
,,,,,,,,,,,,,,,,386.2724,368.79
,,,,,,,,,,,,,,,,386.6432,368.79
,,,,,,,,,,,,,,,,387.014,368.79
,,,,,,,,,,,,,,,,387.3848,368.79
,,,,,,,,,,,,,,,,387.7556,368.79
,,,,,,,,,,,,,,,,388.1264,368.79
,,,,,,,,,,,,,,,,388.4972,368.79
,,,,,,,,,,,,,,,,388.868,368.79
,,,,,,,,,,,,,,,,389.2388,368.79
,,,,,,,,,,,,,,,,389.6096,368.79
,,,,,,,,,,,,,,,,389.9804,368.79
,,,,,,,,,,,,,,,,390.3512,368.79
,,,,,,,,,,,,,,,,390.722,368.79
,,,,,,,,,,,,,,,,391.0928,368.78
,,,,,,,,,,,,,,,,391.4636,368.78
,,,,,,,,,,,,,,,,391.8344,368.78
,,,,,,,,,,,,,,,,392.2052,368.78
,,,,,,,,,,,,,,,,392.576,368.78
,,,,,,,,,,,,,,,,392.9468,368.78
,,,,,,,,,,,,,,,,393.3176,368.78
,,,,,,,,,,,,,,,,393.6884,368.78
,,,,,,,,,,,,,,,,394.0592,368.78
,,,,,,,,,,,,,,,,394.43,368.78
,,,,,,,,,,,,,,,,394.8008,368.78
,,,,,,,,,,,,,,,,395.1716,368.78
,,,,,,,,,,,,,,,,395.5424,368.78
,,,,,,,,,,,,,,,,395.9132,368.78
,,,,,,,,,,,,,,,,396.284,368.78
,,,,,,,,,,,,,,,,396.6548,368.78
,,,,,,,,,,,,,,,,397.0256,368.78
,,,,,,,,,,,,,,,,397.3964,368.78
,,,,,,,,,,,,,,,,397.7672,368.78
,,,,,,,,,,,,,,,,398.138,368.78
,,,,,,,,,,,,,,,,398.5088,368.78
,,,,,,,,,,,,,,,,398.8796,368.78
,,,,,,,,,,,,,,,,399.2504,368.78
,,,,,,,,,,,,,,,,399.6212,368.78
,,,,,,,,,,,,,,,,399.992,368.78
,,,,,,,,,,,,,,,,400.3628,368.78
,,,,,,,,,,,,,,,,400.7336,368.78
,,,,,,,,,,,,,,,,401.1044,368.78
,,,,,,,,,,,,,,,,401.4752,368.78
,,,,,,,,,,,,,,,,401.846,368.78
,,,,,,,,,,,,,,,,402.2168,368.77
,,,,,,,,,,,,,,,,402.5876,368.77
,,,,,,,,,,,,,,,,402.9584,368.77
,,,,,,,,,,,,,,,,403.3292,368.77
,,,,,,,,,,,,,,,,403.7,368.77
,,,,,,,,,,,,,,,,404.0708,368.77
,,,,,,,,,,,,,,,,404.4416,368.77
,,,,,,,,,,,,,,,,404.8124,368.77
,,,,,,,,,,,,,,,,405.1832,368.77
,,,,,,,,,,,,,,,,405.554,368.77
,,,,,,,,,,,,,,,,405.9248,368.77
,,,,,,,,,,,,,,,,406.2956,368.77
,,,,,,,,,,,,,,,,406.6664,368.77
,,,,,,,,,,,,,,,,407.0372,368.77
,,,,,,,,,,,,,,,,407.408,368.77
,,,,,,,,,,,,,,,,407.7788,368.77
,,,,,,,,,,,,,,,,408.1496,368.77
,,,,,,,,,,,,,,,,408.5204,368.77
,,,,,,,,,,,,,,,,408.8912,368.77
,,,,,,,,,,,,,,,,409.262,368.77
,,,,,,,,,,,,,,,,409.6328,368.77
,,,,,,,,,,,,,,,,410.0036,368.77
,,,,,,,,,,,,,,,,410.3744,368.77
,,,,,,,,,,,,,,,,410.7452,368.77
,,,,,,,,,,,,,,,,411.116,368.77
,,,,,,,,,,,,,,,,411.4868,368.77
,,,,,,,,,,,,,,,,411.8576,368.77
,,,,,,,,,,,,,,,,412.2284,368.77
,,,,,,,,,,,,,,,,412.5992,368.77
,,,,,,,,,,,,,,,,412.97,368.77
,,,,,,,,,,,,,,,,413.3408,368.77
,,,,,,,,,,,,,,,,413.7116,368.77
,,,,,,,,,,,,,,,,414.0824,368.77
,,,,,,,,,,,,,,,,414.4532,368.77
,,,,,,,,,,,,,,,,414.824,368.77
,,,,,,,,,,,,,,,,415.1948,368.77
,,,,,,,,,,,,,,,,415.5656,368.77
,,,,,,,,,,,,,,,,415.9364,368.76
,,,,,,,,,,,,,,,,416.3072,368.76
,,,,,,,,,,,,,,,,416.678,368.76
,,,,,,,,,,,,,,,,417.0488,368.76
,,,,,,,,,,,,,,,,417.4196,368.76
,,,,,,,,,,,,,,,,417.7904,368.76
,,,,,,,,,,,,,,,,418.1612,368.76
,,,,,,,,,,,,,,,,418.532,368.76
,,,,,,,,,,,,,,,,418.9028,368.76
,,,,,,,,,,,,,,,,419.2736,368.76
,,,,,,,,,,,,,,,,419.6444,368.76
,,,,,,,,,,,,,,,,420.0152,368.76
,,,,,,,,,,,,,,,,420.386,368.76
,,,,,,,,,,,,,,,,420.7568,368.76
,,,,,,,,,,,,,,,,421.1276,368.76
,,,,,,,,,,,,,,,,421.4984,368.76
,,,,,,,,,,,,,,,,421.8692,368.76
,,,,,,,,,,,,,,,,422.24,368.76
,,,,,,,,,,,,,,,,422.6108,368.76
,,,,,,,,,,,,,,,,422.9816,368.76
,,,,,,,,,,,,,,,,423.3524,368.76
,,,,,,,,,,,,,,,,423.7232,368.76
,,,,,,,,,,,,,,,,424.094,368.76
,,,,,,,,,,,,,,,,424.4648,368.76
,,,,,,,,,,,,,,,,424.8356,368.76
,,,,,,,,,,,,,,,,425.2064,368.76
,,,,,,,,,,,,,,,,425.5772,368.76
,,,,,,,,,,,,,,,,425.948,368.76
,,,,,,,,,,,,,,,,426.3188,368.76
,,,,,,,,,,,,,,,,426.6896,368.76
,,,,,,,,,,,,,,,,427.0604,368.76
,,,,,,,,,,,,,,,,427.4312,368.76
,,,,,,,,,,,,,,,,427.802,368.76
,,,,,,,,,,,,,,,,428.1728,368.76
,,,,,,,,,,,,,,,,428.5436,368.76
,,,,,,,,,,,,,,,,428.9144,368.76
,,,,,,,,,,,,,,,,429.2852,368.76
,,,,,,,,,,,,,,,,429.656,368.76
,,,,,,,,,,,,,,,,430.0268,368.76
,,,,,,,,,,,,,,,,430.3976,368.76
,,,,,,,,,,,,,,,,430.7684,368.76
,,,,,,,,,,,,,,,,431.1392,368.76
,,,,,,,,,,,,,,,,431.51,368.76
,,,,,,,,,,,,,,,,431.8808,368.76
,,,,,,,,,,,,,,,,432.2516,368.76
,,,,,,,,,,,,,,,,432.6224,368.76
,,,,,,,,,,,,,,,,432.9932,368.76
,,,,,,,,,,,,,,,,433.364,368.76
,,,,,,,,,,,,,,,,433.7348,368.76
,,,,,,,,,,,,,,,,434.1056,368.76
,,,,,,,,,,,,,,,,434.4764,368.76
,,,,,,,,,,,,,,,,434.8472,368.75
,,,,,,,,,,,,,,,,435.218,368.75
,,,,,,,,,,,,,,,,435.5888,368.75
,,,,,,,,,,,,,,,,435.9596,368.75
,,,,,,,,,,,,,,,,436.3304,368.75
,,,,,,,,,,,,,,,,436.7012,368.75
,,,,,,,,,,,,,,,,437.072,368.75
,,,,,,,,,,,,,,,,437.4428,368.75
,,,,,,,,,,,,,,,,437.8136,368.75
,,,,,,,,,,,,,,,,438.1844,368.75
,,,,,,,,,,,,,,,,438.5552,368.75
,,,,,,,,,,,,,,,,438.926,368.75
,,,,,,,,,,,,,,,,439.2968,368.75
,,,,,,,,,,,,,,,,439.6676,368.75
,,,,,,,,,,,,,,,,440.0384,368.75
,,,,,,,,,,,,,,,,440.4092,368.75
,,,,,,,,,,,,,,,,440.78,368.75
,,,,,,,,,,,,,,,,441.1508,368.75
,,,,,,,,,,,,,,,,441.5216,368.75
,,,,,,,,,,,,,,,,441.8924,368.75
,,,,,,,,,,,,,,,,442.2632,368.75
,,,,,,,,,,,,,,,,442.634,368.75
,,,,,,,,,,,,,,,,443.0048,368.75
,,,,,,,,,,,,,,,,443.3756,368.75
,,,,,,,,,,,,,,,,443.7464,368.75
,,,,,,,,,,,,,,,,444.1172,368.75
,,,,,,,,,,,,,,,,444.488,368.75
,,,,,,,,,,,,,,,,444.8588,368.75
,,,,,,,,,,,,,,,,445.2296,368.75
,,,,,,,,,,,,,,,,445.6004,368.75
,,,,,,,,,,,,,,,,445.9712,368.75
,,,,,,,,,,,,,,,,446.342,368.75
,,,,,,,,,,,,,,,,446.7128,368.75
,,,,,,,,,,,,,,,,447.0836,368.75
,,,,,,,,,,,,,,,,447.4544,368.75
,,,,,,,,,,,,,,,,447.8252,368.75
,,,,,,,,,,,,,,,,448.196,368.75
,,,,,,,,,,,,,,,,448.5668,368.75
,,,,,,,,,,,,,,,,448.9376,368.75
,,,,,,,,,,,,,,,,449.3084,368.75
,,,,,,,,,,,,,,,,449.6792,368.75
,,,,,,,,,,,,,,,,450.05,368.75
,,,,,,,,,,,,,,,,450.4208,368.75
,,,,,,,,,,,,,,,,450.7916,368.75
,,,,,,,,,,,,,,,,451.1624,368.75
,,,,,,,,,,,,,,,,451.5332,368.75
,,,,,,,,,,,,,,,,451.904,368.75
,,,,,,,,,,,,,,,,452.2748,368.75
,,,,,,,,,,,,,,,,452.6456,368.75
,,,,,,,,,,,,,,,,453.0164,368.75
,,,,,,,,,,,,,,,,453.3872,368.75
,,,,,,,,,,,,,,,,453.758,368.75
,,,,,,,,,,,,,,,,454.1288,368.75
,,,,,,,,,,,,,,,,454.4996,368.75
,,,,,,,,,,,,,,,,454.8704,368.75
,,,,,,,,,,,,,,,,455.2412,368.75
,,,,,,,,,,,,,,,,455.612,368.75
,,,,,,,,,,,,,,,,455.9828,368.75
,,,,,,,,,,,,,,,,456.3536,368.75
,,,,,,,,,,,,,,,,456.7244,368.75
,,,,,,,,,,,,,,,,457.0952,368.75
,,,,,,,,,,,,,,,,457.466,368.75
,,,,,,,,,,,,,,,,457.8368,368.75
,,,,,,,,,,,,,,,,458.2076,368.75
,,,,,,,,,,,,,,,,458.5784,368.75
,,,,,,,,,,,,,,,,458.9492,368.75
,,,,,,,,,,,,,,,,459.32,368.75
,,,,,,,,,,,,,,,,459.6908,368.75
,,,,,,,,,,,,,,,,460.0616,368.75
,,,,,,,,,,,,,,,,460.4324,368.75
,,,,,,,,,,,,,,,,460.8032,368.75
,,,,,,,,,,,,,,,,461.174,368.75
,,,,,,,,,,,,,,,,461.5448,368.75
,,,,,,,,,,,,,,,,461.9156,368.75
,,,,,,,,,,,,,,,,462.2864,368.75
,,,,,,,,,,,,,,,,462.6572,368.75
,,,,,,,,,,,,,,,,463.028,368.75
,,,,,,,,,,,,,,,,463.3988,368.75
,,,,,,,,,,,,,,,,463.7696,368.75
,,,,,,,,,,,,,,,,464.1404,368.75
,,,,,,,,,,,,,,,,464.5112,368.75
,,,,,,,,,,,,,,,,464.882,368.75
,,,,,,,,,,,,,,,,465.2528,368.74
,,,,,,,,,,,,,,,,465.6236,368.74
,,,,,,,,,,,,,,,,465.9944,368.74
,,,,,,,,,,,,,,,,466.3652,368.74
,,,,,,,,,,,,,,,,466.736,368.74
,,,,,,,,,,,,,,,,467.1068,368.74
,,,,,,,,,,,,,,,,467.4776,368.74
,,,,,,,,,,,,,,,,467.8484,368.74
,,,,,,,,,,,,,,,,468.2192,368.74
,,,,,,,,,,,,,,,,468.59,368.74
,,,,,,,,,,,,,,,,468.9608,368.74
,,,,,,,,,,,,,,,,469.3316,368.74
,,,,,,,,,,,,,,,,469.7024,368.74
,,,,,,,,,,,,,,,,470.0732,368.74
,,,,,,,,,,,,,,,,470.444,368.74
,,,,,,,,,,,,,,,,470.8148,368.74
,,,,,,,,,,,,,,,,471.1856,368.74
,,,,,,,,,,,,,,,,471.5564,368.74
,,,,,,,,,,,,,,,,471.9272,368.74
,,,,,,,,,,,,,,,,472.298,368.74
,,,,,,,,,,,,,,,,472.6688,368.74
,,,,,,,,,,,,,,,,473.0396,368.74
,,,,,,,,,,,,,,,,473.4104,368.74
,,,,,,,,,,,,,,,,473.7812,368.74
,,,,,,,,,,,,,,,,474.152,368.74
,,,,,,,,,,,,,,,,474.5228,368.74
,,,,,,,,,,,,,,,,474.8936,368.74
,,,,,,,,,,,,,,,,475.2644,368.74
,,,,,,,,,,,,,,,,475.6352,368.74
,,,,,,,,,,,,,,,,476.006,368.74
,,,,,,,,,,,,,,,,476.3768,368.74
,,,,,,,,,,,,,,,,476.7476,368.74
,,,,,,,,,,,,,,,,477.1184,368.74
,,,,,,,,,,,,,,,,477.4892,368.74
,,,,,,,,,,,,,,,,477.86,368.74
,,,,,,,,,,,,,,,,478.2308,368.74
,,,,,,,,,,,,,,,,478.6016,368.74
,,,,,,,,,,,,,,,,478.9724,368.74
,,,,,,,,,,,,,,,,479.3432,368.74
,,,,,,,,,,,,,,,,479.714,368.74
,,,,,,,,,,,,,,,,480.0848,368.74
,,,,,,,,,,,,,,,,480.4556,368.74
,,,,,,,,,,,,,,,,480.8264,368.74
,,,,,,,,,,,,,,,,481.1972,368.74
,,,,,,,,,,,,,,,,481.568,368.74
,,,,,,,,,,,,,,,,481.9388,368.74
,,,,,,,,,,,,,,,,482.3096,368.74
,,,,,,,,,,,,,,,,482.6804,368.74
,,,,,,,,,,,,,,,,483.0512,368.74
,,,,,,,,,,,,,,,,483.422,368.74
,,,,,,,,,,,,,,,,483.7928,368.74
,,,,,,,,,,,,,,,,484.1636,368.74
,,,,,,,,,,,,,,,,484.5344,368.74
,,,,,,,,,,,,,,,,484.9052,368.74
,,,,,,,,,,,,,,,,485.276,368.74
,,,,,,,,,,,,,,,,485.6468,368.74
,,,,,,,,,,,,,,,,486.0176,368.74
,,,,,,,,,,,,,,,,486.3884,368.74
,,,,,,,,,,,,,,,,486.7592,368.74
,,,,,,,,,,,,,,,,487.13,368.74
,,,,,,,,,,,,,,,,487.5008,368.74
,,,,,,,,,,,,,,,,487.8716,368.74
,,,,,,,,,,,,,,,,488.2424,368.74
,,,,,,,,,,,,,,,,488.6132,368.74
,,,,,,,,,,,,,,,,488.984,368.74
,,,,,,,,,,,,,,,,489.3548,368.74
,,,,,,,,,,,,,,,,489.7256,368.74
,,,,,,,,,,,,,,,,490.0964,368.74
,,,,,,,,,,,,,,,,490.4672,368.74
,,,,,,,,,,,,,,,,490.838,368.74
,,,,,,,,,,,,,,,,491.2088,368.74
,,,,,,,,,,,,,,,,491.5796,368.74
,,,,,,,,,,,,,,,,491.9504,368.74
,,,,,,,,,,,,,,,,492.3212,368.74
,,,,,,,,,,,,,,,,492.692,368.74
,,,,,,,,,,,,,,,,493.0628,368.74
,,,,,,,,,,,,,,,,493.4336,368.74
,,,,,,,,,,,,,,,,493.8044,368.74
,,,,,,,,,,,,,,,,494.1752,368.74
,,,,,,,,,,,,,,,,494.546,368.74
,,,,,,,,,,,,,,,,494.9168,368.74
,,,,,,,,,,,,,,,,495.2876,368.74
,,,,,,,,,,,,,,,,495.6584,368.74
,,,,,,,,,,,,,,,,496.0292,368.74
,,,,,,,,,,,,,,,,496.4,368.74
,,,,,,,,,,,,,,,,496.7708,368.74
,,,,,,,,,,,,,,,,497.1416,368.74
,,,,,,,,,,,,,,,,497.5124,368.74
,,,,,,,,,,,,,,,,497.8832,368.74
,,,,,,,,,,,,,,,,498.254,368.74
,,,,,,,,,,,,,,,,498.6248,368.74
,,,,,,,,,,,,,,,,498.9956,368.74
,,,,,,,,,,,,,,,,499.3664,368.74
,,,,,,,,,,,,,,,,499.7372,368.74
,,,,,,,,,,,,,,,,500.108,368.74
,,,,,,,,,,,,,,,,500.4788,368.74
,,,,,,,,,,,,,,,,500.8496,368.74
,,,,,,,,,,,,,,,,501.2204,368.74
,,,,,,,,,,,,,,,,501.5912,368.74
,,,,,,,,,,,,,,,,501.962,368.74
,,,,,,,,,,,,,,,,502.3328,368.74
,,,,,,,,,,,,,,,,502.7036,368.74
,,,,,,,,,,,,,,,,503.0744,368.74
,,,,,,,,,,,,,,,,503.4452,368.74
,,,,,,,,,,,,,,,,503.816,368.74
,,,,,,,,,,,,,,,,504.1868,368.74
,,,,,,,,,,,,,,,,504.5576,368.74
,,,,,,,,,,,,,,,,504.9284,368.74
,,,,,,,,,,,,,,,,505.2992,368.74
,,,,,,,,,,,,,,,,505.67,368.74
,,,,,,,,,,,,,,,,506.0408,368.74
,,,,,,,,,,,,,,,,506.4116,368.74
,,,,,,,,,,,,,,,,506.7824,368.74
,,,,,,,,,,,,,,,,507.1532,368.74
,,,,,,,,,,,,,,,,507.524,368.74
,,,,,,,,,,,,,,,,507.8948,368.74
,,,,,,,,,,,,,,,,508.2656,368.74
,,,,,,,,,,,,,,,,508.6364,368.74
,,,,,,,,,,,,,,,,509.0072,368.74
,,,,,,,,,,,,,,,,509.378,368.74
,,,,,,,,,,,,,,,,509.7488,368.74
,,,,,,,,,,,,,,,,510.1196,368.74
,,,,,,,,,,,,,,,,510.4904,368.74
,,,,,,,,,,,,,,,,510.8612,368.74
,,,,,,,,,,,,,,,,511.232,368.74
,,,,,,,,,,,,,,,,511.6028,368.74
,,,,,,,,,,,,,,,,511.9736,368.74
,,,,,,,,,,,,,,,,,


==> Data/result_abs_3mm.csv <==
time,temp(C),Temp (K),Unnamed: 3,time.1,temp(C).1,Temp (K).1,Unnamed: 7,time.2,temp(C).2,Temp (K).2,Unnamed: 11,time.3,temp(C).3,Temp (K).3,15,Time (s),Temp Sim (K)
,,,,,,,,,,,,,,,,,
0.884,226,498.8525776,,0.561,242,515.15,,0.8,237,510.15,,0.8,235,508.15,,0.752800000000001,499.25
2.1,211,484.11391,,1.55,225,498.15,,1.2,231,504.15,,1.6,222,495.15,,1.1976,493.38
3.71,198,470.9093947,,2.54,216,489.15,,1.6,226,499.15,,2.4,214,487.15,,1.6424,488.38
5.55,187,459.6804306,,3.2,209,482.15,,2,222,495.15,,3.2,207,480.15,,2.0872,483.88
7,179,451.7524418,,4.89,197,470.15,,2.4,218,491.15,,4,201,474.15,,2.532,479.82
8.72,172,445.3598332,,6.52,186,459.15,,2.8,214,487.15,,4.8,195,468.15,,2.9768,476.11
9.57,178,451.0648665,,8.76,175,448.15,,3.2,211,484.15,,5.6,190,463.15,,3.4216,472.69
10.6,182,455.4493869,,9.81,179,452.15,,3.6,207,480.15,,6.4,186,459.15,,3.8664,469.52
12.1,181,454.3339187,,10.7,182,455.15,,4,204,477.15,,7.2,181,454.15,,4.3112,466.56
13.8,177,450.5786526,,12,182,455.15,,4.4,201,474.15,,8,177,450.15,,4.756,463.78
15.8,172,444.8423101,,13.8,178,451.15,,4.8,198,471.15,,8.8,174,447.15,,5.2008,461.16
17.3,167,439.9906068,,15.2,174,447.15,,5.2,196,469.15,,9.6,176,449.15,,5.6456,458.68
18.3,166,439.3202209,,17.3,169,442.15,,5.6,193,466.15,,10.4,177,450.15,,6.0904,456.32
19.4,162,435.5717077,,19.7,163,436.15,,6,191,464.15,,11.2,179,452.15,,6.5352,454.08
21.2,160,433.5740559,,22.8,159,432.15,,6.4,188,461.15,,12,180,453.15,,6.98,451.94
23.1,160,432.674069,,26.6,154,427.15,,6.8,186,459.15,,12.8,180,453.15,,7.4248,449.9
25.1,156,428.6965686,,29.9,149,422.15,,7.2,184,457.15,,13.6,178,451.15,,7.8696,447.93
26.4,155,427.8027208,,33.2,144,417.15,,7.6,182,455.15,,14.4,177,450.15,,8.3144,446.1
27.4,155,427.7916704,,36.8,141,414.15,,8,178,451.15,,15.2,175,448.15,,8.7592,444.08
28.5,152,425.1426638,,40.1,136,409.15,,8.8,176,449.15,,16,173,446.15,,9.204,443.19
30.3,150,423.1443981,,44.9,132,405.15,,10,172,445.15,,16.8,171,444.15,,9.6488,456.08
31.7,148,420.931879,,48.3,128,401.15,,10.4,176,449.15,,17.6,168,441.15,,10.0936,462.91
32.7,148,420.9208287,,52.2,125,398.15,,10.8,179,452.15,,18.4,166,439.15,,10.5384,462.42
33.8,145,418.4909867,,55.7,123,396.15,,11.2,180,453.15,,19.2,164,437.15,,10.9832,462.8
35.7,143,416.4921071,,59,120,393.15,,11.6,181,454.15,,20,162,435.15,,11.428,462.21
36.6,144,416.7014492,,60.2,120,393.15,,12,181,454.15,,20.8,161,434.15,,11.8728,461.39
37.2,142,415.3766389,,,,,,12.4,181,454.15,,21.6,159,432.15,,12.3176,460.3
38.5,141,414.2636264,,,,,,12.8,181,454.15,,22.4,158,431.15,,12.7624,459.06
40.1,139,412.2678163,,,,,,13.2,181,454.15,,23.2,158,431.15,,13.2072,457.72
41,138,410.7189302,,,,,,13.6,180,453.15,,24,157,430.15,,13.652,456.31
41.8,138,410.7103355,,,,,,14,179,452.15,,24.8,156,429.15,,14.0968,454.86
43.5,135,408.2743544,,,,,,14.4,178,451.15,,25.6,155,428.15,,14.5416,453.39
44.6,134,406.944019,,,,,,14.8,177,450.15,,26.4,155,428.15,,14.9864,451.91
45.5,135,407.8126967,,,,,,15.2,176,449.15,,27.2,154,427.15,,15.4312,450.43
47.2,133,406.4749944,,,,,,15.6,175,448.15,,28,153,426.15,,15.876,448.96
49,131,404.0383995,,,,,,16,174,447.15,,28.8,151,424.15,,16.3208,447.53
50.8,130,403.1390264,,,,,,16.4,173,446.15,,29.6,150,423.15,,16.7656,446.01
51.8,128,401.5895264,,,,,,16.8,171,444.15,,30.4,149,422.15,,17.2104,444.96
53.8,127,400.0295899,,,,,,17.2,170,443.15,,31.2,148,421.15,,17.6552,442.1
55,128,401.1149766,,,,,,17.6,169,442.15,,32,147,420.15,,18.1,440.23
56.1,126,399.5642488,,,,,,18,167,440.15,,32.8,146,419.15,,18.5448,440.51
57.5,125,398.0104514,,,,,,18.4,167,440.15,,33.6,145,418.15,,18.9896,440.92
59.5,124,397.1098505,,,,,,19.2,164,437.15,,34.4,144,417.15,,19.4344,441.22
60.3,124,397.1006419,,,,,,19.6,161,434.15,,35.2,143,416.15,,19.8792,441.41
,,,,,,,,20,160,433.15,,36,142,415.15,,20.324,441.46
,,,,,,,,20.4,159,432.15,,36.8,142,415.15,,20.7688,441.38
,,,,,,,,20.8,158,431.15,,37.6,141,414.15,,21.2136,441.17
,,,,,,,,21.2,158,431.15,,38.4,140,413.15,,21.6584,440.86
,,,,,,,,21.6,158,431.15,,39.2,139,412.15,,22.1032,440.45
,,,,,,,,22,158,431.15,,40,139,412.15,,22.548,439.97
,,,,,,,,22.4,158,431.15,,40.8,138,411.15,,22.9928,439.41
,,,,,,,,22.8,158,431.15,,41.6,137,410.15,,23.4376,438.8
,,,,,,,,23.2,158,431.15,,42.4,136,409.15,,23.8824,438.14
,,,,,,,,23.6,157,430.15,,43.2,136,409.15,,24.3272,437.43
,,,,,,,,24,157,430.15,,44,135,408.15,,24.772,436.7
,,,,,,,,24.4,157,430.15,,44.8,134,407.15,,25.2168,435.94
,,,,,,,,24.8,157,430.15,,45.6,133,406.15,,25.6616,435.16
,,,,,,,,25.2,156,429.15,,46.4,133,406.15,,26.1064,434.36
,,,,,,,,25.6,156,429.15,,47.2,132,405.15,,26.5512,433.55
,,,,,,,,26,155,428.15,,48,131,404.15,,26.996,432.74
,,,,,,,,26.4,155,428.15,,48.8,131,404.15,,27.4408,432
,,,,,,,,26.8,154,427.15,,49.6,130,403.15,,27.8856,430.8
,,,,,,,,27.2,154,427.15,,50.4,130,403.15,,28.3304,429.59
,,,,,,,,27.6,153,426.15,,51.2,129,402.15,,28.7752,428.7
,,,,,,,,28,152,425.15,,52,128,401.15,,29.22,427.98
,,,,,,,,28.4,152,425.15,,52.8,128,401.15,,29.6648,427.4
,,,,,,,,28.8,152,425.15,,53.6,127,400.15,,30.1096,426.92
,,,,,,,,29.2,151,424.15,,54.4,127,400.15,,30.5544,426.51
,,,,,,,,29.6,150,423.15,,55.2,126,399.15,,30.9992,426.13
,,,,,,,,30,149,422.15,,56,126,399.15,,31.444,425.78
,,,,,,,,30.4,149,422.15,,56.8,125,398.15,,31.8888,425.44
,,,,,,,,30.8,148,421.15,,57.6,125,398.15,,32.3336,425.09
,,,,,,,,31.2,147,420.15,,58.4,124,397.15,,32.7784,424.74
,,,,,,,,31.6,146,419.15,,59.2,124,397.15,,33.2232,424.38
,,,,,,,,32,146,419.15,,60,123,396.15,,33.668,424
,,,,,,,,32.4,145,418.15,,,,,,34.1128,423.61
,,,,,,,,32.8,145,418.15,,,,,,34.5576,423.21
,,,,,,,,33.2,144,417.15,,,,,,35.0024,422.79
,,,,,,,,33.6,144,417.15,,,,,,35.4472,422.36
,,,,,,,,34,143,416.15,,,,,,35.892,421.99
,,,,,,,,34.4,143,416.15,,,,,,36.3368,421.57
,,,,,,,,34.8,143,416.15,,,,,,36.7816,421.06
,,,,,,,,35.2,142,415.15,,,,,,37.2264,420.49
,,,,,,,,35.6,142,415.15,,,,,,37.6712,419.92
,,,,,,,,36,141,414.15,,,,,,38.116,419.35
,,,,,,,,36.4,141,414.15,,,,,,38.5608,418.8
,,,,,,,,36.8,141,414.15,,,,,,39.0056,418.28
,,,,,,,,37.2,140,413.15,,,,,,39.4504,417.78
,,,,,,,,37.6,140,413.15,,,,,,39.8952,417.32
,,,,,,,,38,140,413.15,,,,,,40.34,416.87
,,,,,,,,38.4,139,412.15,,,,,,40.7848,416.45
,,,,,,,,38.8,139,412.15,,,,,,41.2296,416.04
,,,,,,,,39.2,139,412.15,,,,,,41.6744,415.64
,,,,,,,,39.6,138,411.15,,,,,,42.1192,415.26
,,,,,,,,40,138,411.15,,,,,,42.564,414.88
,,,,,,,,40.4,137,410.15,,,,,,43.0088,414.51
,,,,,,,,40.8,137,410.15,,,,,,43.4536,414.15
,,,,,,,,41.2,137,410.15,,,,,,43.8984,413.78
,,,,,,,,41.6,136,409.15,,,,,,44.3432,413.42
,,,,,,,,42,136,409.15,,,,,,44.788,413.06
,,,,,,,,42.4,135,408.15,,,,,,45.2328,412.68
,,,,,,,,42.8,135,408.15,,,,,,45.6776,412.31
,,,,,,,,43.2,134,407.15,,,,,,46.1224,411.96
,,,,,,,,43.6,134,407.15,,,,,,46.5672,411.62
,,,,,,,,44,134,407.15,,,,,,47.012,411.27
,,,,,,,,44.4,133,406.15,,,,,,47.4568,410.9
,,,,,,,,44.8,133,406.15,,,,,,47.9016,410.52
,,,,,,,,45.2,132,405.15,,,,,,48.3464,410.13
,,,,,,,,45.6,132,405.15,,,,,,48.7912,409.73
,,,,,,,,46,132,405.15,,,,,,49.236,409.33
,,,,,,,,46.4,131,404.15,,,,,,49.6808,408.93
,,,,,,,,46.8,131,404.15,,,,,,50.1256,408.54
,,,,,,,,47.2,131,404.15,,,,,,50.5704,408.15
,,,,,,,,47.6,130,403.15,,,,,,51.0152,407.77
,,,,,,,,48,130,403.15,,,,,,51.46,407.4
,,,,,,,,48.4,130,403.15,,,,,,51.9048,407.04
,,,,,,,,48.8,129,402.15,,,,,,52.3496,406.69
,,,,,,,,49.2,129,402.15,,,,,,52.7944,406.34
,,,,,,,,49.6,129,402.15,,,,,,53.2392,406
,,,,,,,,50,129,402.15,,,,,,53.684,405.67
,,,,,,,,50.4,128,401.15,,,,,,54.1288,405.34
,,,,,,,,50.8,128,401.15,,,,,,54.5736,405.01
,,,,,,,,51.2,128,401.15,,,,,,55.0184,404.69
,,,,,,,,51.6,127,400.15,,,,,,55.4632,404.38
,,,,,,,,52,127,400.15,,,,,,55.908,404.08
,,,,,,,,52.4,127,400.15,,,,,,56.3528,403.78
,,,,,,,,52.8,127,400.15,,,,,,56.7976,403.48
,,,,,,,,53.2,126,399.15,,,,,,57.2424,403.18
,,,,,,,,53.6,126,399.15,,,,,,57.6872,402.89
,,,,,,,,54,126,399.15,,,,,,58.132,402.59
,,,,,,,,54.4,125,398.15,,,,,,58.5768,402.29
,,,,,,,,54.8,125,398.15,,,,,,59.0216,401.99
,,,,,,,,55.2,125,398.15,,,,,,59.4664,401.69
,,,,,,,,55.6,124,397.15,,,,,,59.9112,401.4
,,,,,,,,56,124,397.15,,,,,,60.356,401.1
,,,,,,,,56.4,124,397.15,,,,,,60.8008,400.81
,,,,,,,,56.8,124,397.15,,,,,,61.2456,400.53
,,,,,,,,57.2,123,396.15,,,,,,61.6904,400.24
,,,,,,,,57.6,123,396.15,,,,,,62.1352,399.96
,,,,,,,,58,123,396.15,,,,,,62.58,399.68
,,,,,,,,58.4,123,396.15,,,,,,63.0248,399.41
,,,,,,,,58.8,122,395.15,,,,,,63.4696,399.14
,,,,,,,,59.2,122,395.15,,,,,,63.9144,398.87
,,,,,,,,59.6,122,395.15,,,,,,64.3592,398.61
,,,,,,,,60,122,395.15,,,,,,64.804,398.34
,,,,,,,,,,,,,,,,65.2488,398.08
,,,,,,,,,,,,,,,,65.6936,397.83
,,,,,,,,,,,,,,,,66.1384,397.57
,,,,,,,,,,,,,,,,66.5832,397.33
,,,,,,,,,,,,,,,,67.028,397.08
,,,,,,,,,,,,,,,,67.4728,396.84
,,,,,,,,,,,,,,,,67.9176,396.59
,,,,,,,,,,,,,,,,68.3624,396.35
,,,,,,,,,,,,,,,,68.8072,396.12
,,,,,,,,,,,,,,,,69.252,395.88
,,,,,,,,,,,,,,,,69.6968,395.64
,,,,,,,,,,,,,,,,70.1416,395.41
,,,,,,,,,,,,,,,,70.5864,395.17
,,,,,,,,,,,,,,,,71.0312,394.94
,,,,,,,,,,,,,,,,71.476,394.71
,,,,,,,,,,,,,,,,71.9208,394.48
,,,,,,,,,,,,,,,,72.3656,394.25
,,,,,,,,,,,,,,,,72.8104,394.03
,,,,,,,,,,,,,,,,73.2552,393.8
,,,,,,,,,,,,,,,,73.7,393.58
,,,,,,,,,,,,,,,,74.1448,393.36
,,,,,,,,,,,,,,,,74.5896,393.14
,,,,,,,,,,,,,,,,75.0344,392.93
,,,,,,,,,,,,,,,,75.4792,392.71
,,,,,,,,,,,,,,,,75.924,392.5
,,,,,,,,,,,,,,,,76.3688,392.29
,,,,,,,,,,,,,,,,76.8136,392.08
,,,,,,,,,,,,,,,,77.2584,391.88
,,,,,,,,,,,,,,,,77.7032,391.68
,,,,,,,,,,,,,,,,78.148,391.47
,,,,,,,,,,,,,,,,78.5928,391.28
,,,,,,,,,,,,,,,,79.0376,391.08
,,,,,,,,,,,,,,,,79.4824,390.88
,,,,,,,,,,,,,,,,79.9272,390.69
,,,,,,,,,,,,,,,,80.372,390.5
,,,,,,,,,,,,,,,,80.8168,390.31
,,,,,,,,,,,,,,,,81.2616,390.12
,,,,,,,,,,,,,,,,81.7064,389.93
,,,,,,,,,,,,,,,,82.1512,389.74
,,,,,,,,,,,,,,,,82.596,389.56
,,,,,,,,,,,,,,,,83.0408,389.38
,,,,,,,,,,,,,,,,83.4856,389.19
,,,,,,,,,,,,,,,,83.9304,389.01
,,,,,,,,,,,,,,,,84.3752,388.84
,,,,,,,,,,,,,,,,84.82,388.66
,,,,,,,,,,,,,,,,85.2648,388.49
,,,,,,,,,,,,,,,,85.7096,388.31
,,,,,,,,,,,,,,,,86.1544,388.14
,,,,,,,,,,,,,,,,86.5992,387.97
,,,,,,,,,,,,,,,,87.044,387.8
,,,,,,,,,,,,,,,,87.4888,387.64
,,,,,,,,,,,,,,,,87.9336,387.47
,,,,,,,,,,,,,,,,88.3784,387.31
,,,,,,,,,,,,,,,,88.8232,387.15
,,,,,,,,,,,,,,,,89.268,386.99
,,,,,,,,,,,,,,,,89.7128,386.83
,,,,,,,,,,,,,,,,90.1576,386.67
,,,,,,,,,,,,,,,,90.6024,386.51
,,,,,,,,,,,,,,,,91.0472,386.36
,,,,,,,,,,,,,,,,91.492,386.21
,,,,,,,,,,,,,,,,91.9368,386.05
,,,,,,,,,,,,,,,,92.3816,385.9
,,,,,,,,,,,,,,,,92.8264,385.75
,,,,,,,,,,,,,,,,93.2712,385.61
,,,,,,,,,,,,,,,,93.716,385.46
,,,,,,,,,,,,,,,,94.1608,385.31
,,,,,,,,,,,,,,,,94.6056,385.17
,,,,,,,,,,,,,,,,95.0504,385.03
,,,,,,,,,,,,,,,,95.4952,384.88
,,,,,,,,,,,,,,,,95.94,384.74
,,,,,,,,,,,,,,,,96.3848,384.6
,,,,,,,,,,,,,,,,96.8296,384.46
,,,,,,,,,,,,,,,,97.2744,384.33
,,,,,,,,,,,,,,,,97.7192,384.19
,,,,,,,,,,,,,,,,98.164,384.06
,,,,,,,,,,,,,,,,98.6088,383.92
,,,,,,,,,,,,,,,,99.0536,383.79
,,,,,,,,,,,,,,,,99.4984,383.66
,,,,,,,,,,,,,,,,99.9432,383.53
,,,,,,,,,,,,,,,,100.388,383.4
,,,,,,,,,,,,,,,,100.8328,383.27
,,,,,,,,,,,,,,,,101.2776,383.15
,,,,,,,,,,,,,,,,101.7224,383.02
,,,,,,,,,,,,,,,,102.1672,382.9
,,,,,,,,,,,,,,,,102.612,382.77
,,,,,,,,,,,,,,,,103.0568,382.65
,,,,,,,,,,,,,,,,103.5016,382.53
,,,,,,,,,,,,,,,,103.9464,382.41
,,,,,,,,,,,,,,,,104.3912,382.29
,,,,,,,,,,,,,,,,104.836,382.17
,,,,,,,,,,,,,,,,105.2808,382.06
,,,,,,,,,,,,,,,,105.7256,381.94
,,,,,,,,,,,,,,,,106.1704,381.83
,,,,,,,,,,,,,,,,106.6152,381.71
,,,,,,,,,,,,,,,,107.06,381.6
,,,,,,,,,,,,,,,,107.5048,381.49
,,,,,,,,,,,,,,,,107.9496,381.38
,,,,,,,,,,,,,,,,108.3944,381.27
,,,,,,,,,,,,,,,,108.8392,381.16
,,,,,,,,,,,,,,,,109.284,381.05
,,,,,,,,,,,,,,,,109.7288,380.94
,,,,,,,,,,,,,,,,110.1736,380.84
,,,,,,,,,,,,,,,,110.6184,380.73
,,,,,,,,,,,,,,,,111.0632,380.63
,,,,,,,,,,,,,,,,111.508,380.52
,,,,,,,,,,,,,,,,111.9528,380.42
,,,,,,,,,,,,,,,,112.3976,380.32
,,,,,,,,,,,,,,,,112.8424,380.22
,,,,,,,,,,,,,,,,113.2872,380.12
,,,,,,,,,,,,,,,,113.732,380.02
,,,,,,,,,,,,,,,,114.1768,379.92
,,,,,,,,,,,,,,,,114.6216,379.83
,,,,,,,,,,,,,,,,115.0664,379.73
,,,,,,,,,,,,,,,,115.5112,379.63
,,,,,,,,,,,,,,,,115.956,379.54
,,,,,,,,,,,,,,,,116.4008,379.45
,,,,,,,,,,,,,,,,116.8456,379.35
,,,,,,,,,,,,,,,,117.2904,379.26
,,,,,,,,,,,,,,,,117.7352,379.17
,,,,,,,,,,,,,,,,118.18,379.08
,,,,,,,,,,,,,,,,118.6248,378.99
,,,,,,,,,,,,,,,,119.0696,378.9
,,,,,,,,,,,,,,,,119.5144,378.81
,,,,,,,,,,,,,,,,119.9592,378.72
,,,,,,,,,,,,,,,,120.404,378.64
,,,,,,,,,,,,,,,,120.8488,378.55
,,,,,,,,,,,,,,,,121.2936,378.47
,,,,,,,,,,,,,,,,121.7384,378.38
,,,,,,,,,,,,,,,,122.1832,378.3
,,,,,,,,,,,,,,,,122.628,378.22
,,,,,,,,,,,,,,,,123.0728,378.13
,,,,,,,,,,,,,,,,123.5176,378.05
,,,,,,,,,,,,,,,,123.9624,377.97
,,,,,,,,,,,,,,,,124.4072,377.89
,,,,,,,,,,,,,,,,124.852,377.81
,,,,,,,,,,,,,,,,125.2968,377.73
,,,,,,,,,,,,,,,,125.7416,377.66
,,,,,,,,,,,,,,,,126.1864,377.58
,,,,,,,,,,,,,,,,126.6312,377.5
,,,,,,,,,,,,,,,,127.076,377.43
,,,,,,,,,,,,,,,,127.5208,377.35
,,,,,,,,,,,,,,,,127.9656,377.28
,,,,,,,,,,,,,,,,128.4104,377.2
,,,,,,,,,,,,,,,,128.8552,377.13
,,,,,,,,,,,,,,,,129.3,377.06
,,,,,,,,,,,,,,,,129.7448,376.98
,,,,,,,,,,,,,,,,130.1896,376.91
,,,,,,,,,,,,,,,,130.6344,376.84
,,,,,,,,,,,,,,,,131.0792,376.77
,,,,,,,,,,,,,,,,131.524,376.7
,,,,,,,,,,,,,,,,131.9688,376.63
,,,,,,,,,,,,,,,,132.4136,376.57
,,,,,,,,,,,,,,,,132.8584,376.5
,,,,,,,,,,,,,,,,133.3032,376.43
,,,,,,,,,,,,,,,,133.748,376.36
,,,,,,,,,,,,,,,,134.1928,376.3
,,,,,,,,,,,,,,,,134.6376,376.23
,,,,,,,,,,,,,,,,135.0824,376.17
,,,,,,,,,,,,,,,,135.5272,376.1
,,,,,,,,,,,,,,,,135.972,376.04
,,,,,,,,,,,,,,,,136.4168,375.98
,,,,,,,,,,,,,,,,136.8616,375.91
,,,,,,,,,,,,,,,,137.3064,375.85
,,,,,,,,,,,,,,,,137.7512,375.79
,,,,,,,,,,,,,,,,138.196,375.73
,,,,,,,,,,,,,,,,138.6408,375.67
,,,,,,,,,,,,,,,,139.0856,375.61
,,,,,,,,,,,,,,,,139.5304,375.55
,,,,,,,,,,,,,,,,139.9752,375.49
,,,,,,,,,,,,,,,,140.42,375.43
,,,,,,,,,,,,,,,,140.8648,375.37
,,,,,,,,,,,,,,,,141.3096,375.32
,,,,,,,,,,,,,,,,141.7544,375.26
,,,,,,,,,,,,,,,,142.1992,375.2
,,,,,,,,,,,,,,,,142.644,375.15
,,,,,,,,,,,,,,,,143.0888,375.09
,,,,,,,,,,,,,,,,143.5336,375.04
,,,,,,,,,,,,,,,,143.9784,374.98
,,,,,,,,,,,,,,,,144.4232,374.93
,,,,,,,,,,,,,,,,144.868,374.88
,,,,,,,,,,,,,,,,145.3128,374.82
,,,,,,,,,,,,,,,,145.7576,374.77
,,,,,,,,,,,,,,,,146.2024,374.72
,,,,,,,,,,,,,,,,146.6472,374.67
,,,,,,,,,,,,,,,,147.092,374.62
,,,,,,,,,,,,,,,,147.5368,374.56
,,,,,,,,,,,,,,,,147.9816,374.51
,,,,,,,,,,,,,,,,148.4264,374.46
,,,,,,,,,,,,,,,,148.8712,374.42
,,,,,,,,,,,,,,,,149.316,374.37
,,,,,,,,,,,,,,,,149.7608,374.32
,,,,,,,,,,,,,,,,150.2056,374.27
,,,,,,,,,,,,,,,,150.6504,374.22
,,,,,,,,,,,,,,,,151.0952,374.17
,,,,,,,,,,,,,,,,151.54,374.13
,,,,,,,,,,,,,,,,151.9848,374.08
,,,,,,,,,,,,,,,,152.4296,374.03
,,,,,,,,,,,,,,,,152.8744,373.99
,,,,,,,,,,,,,,,,153.3192,373.94
,,,,,,,,,,,,,,,,153.764,373.9
,,,,,,,,,,,,,,,,154.2088,373.85
,,,,,,,,,,,,,,,,154.6536,373.81
,,,,,,,,,,,,,,,,155.0984,373.77
,,,,,,,,,,,,,,,,155.5432,373.72
,,,,,,,,,,,,,,,,155.988,373.68
,,,,,,,,,,,,,,,,156.4328,373.64
,,,,,,,,,,,,,,,,156.8776,373.6
,,,,,,,,,,,,,,,,157.3224,373.55
,,,,,,,,,,,,,,,,157.7672,373.51
,,,,,,,,,,,,,,,,158.212,373.47
,,,,,,,,,,,,,,,,158.6568,373.43
,,,,,,,,,,,,,,,,159.1016,373.39
,,,,,,,,,,,,,,,,159.5464,373.35
,,,,,,,,,,,,,,,,159.9912,373.31
,,,,,,,,,,,,,,,,160.436,373.27
,,,,,,,,,,,,,,,,160.8808,373.23
,,,,,,,,,,,,,,,,161.3256,373.19
,,,,,,,,,,,,,,,,161.7704,373.15
,,,,,,,,,,,,,,,,162.2152,373.12
,,,,,,,,,,,,,,,,162.66,373.08
,,,,,,,,,,,,,,,,163.1048,373.04
,,,,,,,,,,,,,,,,163.5496,373
,,,,,,,,,,,,,,,,163.9944,372.97
,,,,,,,,,,,,,,,,164.4392,372.93
,,,,,,,,,,,,,,,,164.884,372.89
,,,,,,,,,,,,,,,,165.3288,372.86
,,,,,,,,,,,,,,,,165.7736,372.82
,,,,,,,,,,,,,,,,166.2184,372.79
,,,,,,,,,,,,,,,,166.6632,372.75
,,,,,,,,,,,,,,,,167.108,372.72
,,,,,,,,,,,,,,,,167.5528,372.68
,,,,,,,,,,,,,,,,167.9976,372.65
,,,,,,,,,,,,,,,,168.4424,372.62
,,,,,,,,,,,,,,,,168.8872,372.58
,,,,,,,,,,,,,,,,169.332,372.55
,,,,,,,,,,,,,,,,169.7768,372.52
,,,,,,,,,,,,,,,,170.2216,372.48
,,,,,,,,,,,,,,,,170.6664,372.45
,,,,,,,,,,,,,,,,171.1112,372.42
,,,,,,,,,,,,,,,,171.556,372.39
,,,,,,,,,,,,,,,,172.0008,372.36
,,,,,,,,,,,,,,,,172.4456,372.33
,,,,,,,,,,,,,,,,172.8904,372.29
,,,,,,,,,,,,,,,,173.3352,372.26
,,,,,,,,,,,,,,,,173.78,372.23
,,,,,,,,,,,,,,,,174.2248,372.2
,,,,,,,,,,,,,,,,174.6696,372.17
,,,,,,,,,,,,,,,,175.1144,372.14
,,,,,,,,,,,,,,,,175.5592,372.11
,,,,,,,,,,,,,,,,176.004,372.09
,,,,,,,,,,,,,,,,176.4488,372.06
,,,,,,,,,,,,,,,,176.8936,372.03
,,,,,,,,,,,,,,,,177.3384,372
,,,,,,,,,,,,,,,,177.7832,371.97
,,,,,,,,,,,,,,,,178.228,371.94
,,,,,,,,,,,,,,,,178.6728,371.92
,,,,,,,,,,,,,,,,179.1176,371.89
,,,,,,,,,,,,,,,,179.5624,371.86
,,,,,,,,,,,,,,,,180.0072,371.83
,,,,,,,,,,,,,,,,180.452,371.81
,,,,,,,,,,,,,,,,180.8968,371.78
,,,,,,,,,,,,,,,,181.3416,371.76
,,,,,,,,,,,,,,,,181.7864,371.73
,,,,,,,,,,,,,,,,182.2312,371.7
,,,,,,,,,,,,,,,,182.676,371.68
,,,,,,,,,,,,,,,,183.1208,371.65
,,,,,,,,,,,,,,,,183.5656,371.63
,,,,,,,,,,,,,,,,184.0104,371.6
,,,,,,,,,,,,,,,,184.4552,371.58
,,,,,,,,,,,,,,,,184.9,371.55
,,,,,,,,,,,,,,,,185.3448,371.53
,,,,,,,,,,,,,,,,185.7896,371.51
,,,,,,,,,,,,,,,,186.2344,371.48
,,,,,,,,,,,,,,,,186.6792,371.46
,,,,,,,,,,,,,,,,187.124,371.43
,,,,,,,,,,,,,,,,187.5688,371.41
,,,,,,,,,,,,,,,,188.0136,371.39
,,,,,,,,,,,,,,,,188.4584,371.37
,,,,,,,,,,,,,,,,188.9032,371.34
,,,,,,,,,,,,,,,,189.348,371.32
,,,,,,,,,,,,,,,,189.7928,371.3
,,,,,,,,,,,,,,,,190.2376,371.28
,,,,,,,,,,,,,,,,190.6824,371.25
,,,,,,,,,,,,,,,,191.1272,371.23
,,,,,,,,,,,,,,,,191.572,371.21
,,,,,,,,,,,,,,,,192.0168,371.19
,,,,,,,,,,,,,,,,192.4616,371.17
,,,,,,,,,,,,,,,,192.9064,371.15
,,,,,,,,,,,,,,,,193.3512,371.13
,,,,,,,,,,,,,,,,193.796,371.11
,,,,,,,,,,,,,,,,194.2408,371.09
,,,,,,,,,,,,,,,,194.6856,371.07
,,,,,,,,,,,,,,,,195.1304,371.05
,,,,,,,,,,,,,,,,195.5752,371.03
,,,,,,,,,,,,,,,,196.02,371.01
,,,,,,,,,,,,,,,,196.4648,370.99
,,,,,,,,,,,,,,,,196.9096,370.97
,,,,,,,,,,,,,,,,197.3544,370.95
,,,,,,,,,,,,,,,,197.7992,370.93
,,,,,,,,,,,,,,,,198.244,370.91
,,,,,,,,,,,,,,,,198.6888,370.89
,,,,,,,,,,,,,,,,199.1336,370.87
,,,,,,,,,,,,,,,,199.5784,370.85
,,,,,,,,,,,,,,,,200.0232,370.84
,,,,,,,,,,,,,,,,200.468,370.82
,,,,,,,,,,,,,,,,200.9128,370.8
,,,,,,,,,,,,,,,,201.3576,370.78
,,,,,,,,,,,,,,,,201.8024,370.77
,,,,,,,,,,,,,,,,202.2472,370.75
,,,,,,,,,,,,,,,,202.692,370.73
,,,,,,,,,,,,,,,,203.1368,370.71
,,,,,,,,,,,,,,,,203.5816,370.7
,,,,,,,,,,,,,,,,204.0264,370.68
,,,,,,,,,,,,,,,,204.4712,370.66
,,,,,,,,,,,,,,,,204.916,370.65
,,,,,,,,,,,,,,,,205.3608,370.63
,,,,,,,,,,,,,,,,205.8056,370.61
,,,,,,,,,,,,,,,,206.2504,370.6
,,,,,,,,,,,,,,,,206.6952,370.58
,,,,,,,,,,,,,,,,207.14,370.57
,,,,,,,,,,,,,,,,207.5848,370.55
,,,,,,,,,,,,,,,,208.0296,370.53
,,,,,,,,,,,,,,,,208.4744,370.52
,,,,,,,,,,,,,,,,208.9192,370.5
,,,,,,,,,,,,,,,,209.364,370.49
,,,,,,,,,,,,,,,,209.8088,370.47
,,,,,,,,,,,,,,,,210.2536,370.46
,,,,,,,,,,,,,,,,210.6984,370.44
,,,,,,,,,,,,,,,,211.1432,370.43
,,,,,,,,,,,,,,,,211.588,370.41
,,,,,,,,,,,,,,,,212.0328,370.4
,,,,,,,,,,,,,,,,212.4776,370.39
,,,,,,,,,,,,,,,,212.9224,370.37
,,,,,,,,,,,,,,,,213.3672,370.36
,,,,,,,,,,,,,,,,213.812,370.34
,,,,,,,,,,,,,,,,214.2568,370.33
,,,,,,,,,,,,,,,,214.7016,370.32
,,,,,,,,,,,,,,,,215.1464,370.3
,,,,,,,,,,,,,,,,215.5912,370.29
,,,,,,,,,,,,,,,,216.036,370.28
,,,,,,,,,,,,,,,,216.4808,370.26
,,,,,,,,,,,,,,,,216.9256,370.25
,,,,,,,,,,,,,,,,217.3704,370.24
,,,,,,,,,,,,,,,,217.8152,370.22
,,,,,,,,,,,,,,,,218.26,370.21
,,,,,,,,,,,,,,,,218.7048,370.2
,,,,,,,,,,,,,,,,219.1496,370.19
,,,,,,,,,,,,,,,,219.5944,370.17
,,,,,,,,,,,,,,,,220.0392,370.16
,,,,,,,,,,,,,,,,220.484,370.15
,,,,,,,,,,,,,,,,220.9288,370.14
,,,,,,,,,,,,,,,,221.3736,370.12
,,,,,,,,,,,,,,,,221.8184,370.11
,,,,,,,,,,,,,,,,222.2632,370.1
,,,,,,,,,,,,,,,,222.708,370.09
,,,,,,,,,,,,,,,,223.1528,370.08
,,,,,,,,,,,,,,,,223.5976,370.07
,,,,,,,,,,,,,,,,224.0424,370.05
,,,,,,,,,,,,,,,,224.4872,370.04
,,,,,,,,,,,,,,,,224.932,370.03
,,,,,,,,,,,,,,,,225.3768,370.02
,,,,,,,,,,,,,,,,225.8216,370.01
,,,,,,,,,,,,,,,,226.2664,370
,,,,,,,,,,,,,,,,226.7112,369.99
,,,,,,,,,,,,,,,,227.156,369.98
,,,,,,,,,,,,,,,,227.6008,369.97
,,,,,,,,,,,,,,,,228.0456,369.96
,,,,,,,,,,,,,,,,228.4904,369.94
,,,,,,,,,,,,,,,,228.9352,369.93
,,,,,,,,,,,,,,,,229.38,369.92
,,,,,,,,,,,,,,,,229.8248,369.91
,,,,,,,,,,,,,,,,230.2696,369.9
,,,,,,,,,,,,,,,,230.7144,369.89
,,,,,,,,,,,,,,,,231.1592,369.88
,,,,,,,,,,,,,,,,231.604,369.87
,,,,,,,,,,,,,,,,232.0488,369.86
,,,,,,,,,,,,,,,,232.4936,369.85
,,,,,,,,,,,,,,,,232.9384,369.84
,,,,,,,,,,,,,,,,233.3832,369.84
,,,,,,,,,,,,,,,,233.828,369.83
,,,,,,,,,,,,,,,,234.2728,369.82
,,,,,,,,,,,,,,,,234.7176,369.81
,,,,,,,,,,,,,,,,235.1624,369.8
,,,,,,,,,,,,,,,,235.6072,369.79
,,,,,,,,,,,,,,,,236.052,369.78
,,,,,,,,,,,,,,,,236.4968,369.77
,,,,,,,,,,,,,,,,236.9416,369.76
,,,,,,,,,,,,,,,,237.3864,369.75
,,,,,,,,,,,,,,,,237.8312,369.74
,,,,,,,,,,,,,,,,238.276,369.74
,,,,,,,,,,,,,,,,238.7208,369.73
,,,,,,,,,,,,,,,,239.1656,369.72
,,,,,,,,,,,,,,,,239.6104,369.71
,,,,,,,,,,,,,,,,240.0552,369.7
,,,,,,,,,,,,,,,,240.5,369.69
,,,,,,,,,,,,,,,,240.9448,369.69
,,,,,,,,,,,,,,,,241.3896,369.68
,,,,,,,,,,,,,,,,241.8344,369.67
,,,,,,,,,,,,,,,,242.2792,369.66
,,,,,,,,,,,,,,,,242.724,369.65
,,,,,,,,,,,,,,,,243.1688,369.65
,,,,,,,,,,,,,,,,243.6136,369.64
,,,,,,,,,,,,,,,,244.0584,369.63
,,,,,,,,,,,,,,,,244.5032,369.62
,,,,,,,,,,,,,,,,244.948,369.61
,,,,,,,,,,,,,,,,245.3928,369.61
,,,,,,,,,,,,,,,,245.8376,369.6
,,,,,,,,,,,,,,,,246.2824,369.59
,,,,,,,,,,,,,,,,246.7272,369.58
,,,,,,,,,,,,,,,,247.172,369.58
,,,,,,,,,,,,,,,,247.6168,369.57
,,,,,,,,,,,,,,,,248.0616,369.56
,,,,,,,,,,,,,,,,248.5064,369.56
,,,,,,,,,,,,,,,,248.9512,369.55
,,,,,,,,,,,,,,,,249.396,369.54
,,,,,,,,,,,,,,,,249.8408,369.53
,,,,,,,,,,,,,,,,250.2856,369.53
,,,,,,,,,,,,,,,,250.7304,369.52
,,,,,,,,,,,,,,,,251.1752,369.51
,,,,,,,,,,,,,,,,251.62,369.51
,,,,,,,,,,,,,,,,252.0648,369.5
,,,,,,,,,,,,,,,,252.5096,369.49
,,,,,,,,,,,,,,,,252.9544,369.49
,,,,,,,,,,,,,,,,253.3992,369.48
,,,,,,,,,,,,,,,,253.844,369.48
,,,,,,,,,,,,,,,,254.2888,369.47
,,,,,,,,,,,,,,,,254.7336,369.46
,,,,,,,,,,,,,,,,255.1784,369.46
,,,,,,,,,,,,,,,,255.6232,369.45
,,,,,,,,,,,,,,,,256.068,369.44
,,,,,,,,,,,,,,,,256.5128,369.44
,,,,,,,,,,,,,,,,256.9576,369.43
,,,,,,,,,,,,,,,,257.4024,369.43
,,,,,,,,,,,,,,,,257.8472,369.42
,,,,,,,,,,,,,,,,258.292,369.41
,,,,,,,,,,,,,,,,258.7368,369.41
,,,,,,,,,,,,,,,,259.1816,369.4
,,,,,,,,,,,,,,,,259.6264,369.4
,,,,,,,,,,,,,,,,260.0712,369.39
,,,,,,,,,,,,,,,,260.516,369.39
,,,,,,,,,,,,,,,,260.9608,369.38
,,,,,,,,,,,,,,,,261.4056,369.37
,,,,,,,,,,,,,,,,261.8504,369.37
,,,,,,,,,,,,,,,,262.2952,369.36
,,,,,,,,,,,,,,,,262.74,369.36
,,,,,,,,,,,,,,,,263.1848,369.35
,,,,,,,,,,,,,,,,263.6296,369.35
,,,,,,,,,,,,,,,,264.0744,369.34
,,,,,,,,,,,,,,,,264.5192,369.34
,,,,,,,,,,,,,,,,264.964,369.33
,,,,,,,,,,,,,,,,265.4088,369.33
,,,,,,,,,,,,,,,,265.8536,369.32
,,,,,,,,,,,,,,,,266.2984,369.32
,,,,,,,,,,,,,,,,266.7432,369.31
,,,,,,,,,,,,,,,,267.188,369.31
,,,,,,,,,,,,,,,,267.6328,369.3
,,,,,,,,,,,,,,,,268.0776,369.3
,,,,,,,,,,,,,,,,268.5224,369.29
,,,,,,,,,,,,,,,,268.9672,369.29
,,,,,,,,,,,,,,,,269.412,369.28
,,,,,,,,,,,,,,,,269.8568,369.28
,,,,,,,,,,,,,,,,270.3016,369.27
,,,,,,,,,,,,,,,,270.7464,369.27
,,,,,,,,,,,,,,,,271.1912,369.26
,,,,,,,,,,,,,,,,271.636,369.26
,,,,,,,,,,,,,,,,272.0808,369.25
,,,,,,,,,,,,,,,,272.5256,369.25
,,,,,,,,,,,,,,,,272.9704,369.25
,,,,,,,,,,,,,,,,273.4152,369.24
,,,,,,,,,,,,,,,,273.86,369.24
,,,,,,,,,,,,,,,,274.3048,369.23
,,,,,,,,,,,,,,,,274.7496,369.23
,,,,,,,,,,,,,,,,275.1944,369.22
,,,,,,,,,,,,,,,,275.6392,369.22
,,,,,,,,,,,,,,,,276.084,369.22
,,,,,,,,,,,,,,,,276.5288,369.21
,,,,,,,,,,,,,,,,276.9736,369.21
,,,,,,,,,,,,,,,,277.4184,369.2
,,,,,,,,,,,,,,,,277.8632,369.2
,,,,,,,,,,,,,,,,278.308,369.2
,,,,,,,,,,,,,,,,278.7528,369.19
,,,,,,,,,,,,,,,,279.1976,369.19
,,,,,,,,,,,,,,,,279.6424,369.18
,,,,,,,,,,,,,,,,280.0872,369.18
,,,,,,,,,,,,,,,,280.532,369.18
,,,,,,,,,,,,,,,,280.9768,369.17
,,,,,,,,,,,,,,,,281.4216,369.17
,,,,,,,,,,,,,,,,281.8664,369.16
,,,,,,,,,,,,,,,,282.3112,369.16
,,,,,,,,,,,,,,,,282.756,369.16
,,,,,,,,,,,,,,,,283.2008,369.15
,,,,,,,,,,,,,,,,283.6456,369.15
,,,,,,,,,,,,,,,,284.0904,369.15
,,,,,,,,,,,,,,,,284.5352,369.14
,,,,,,,,,,,,,,,,284.98,369.14
,,,,,,,,,,,,,,,,285.4248,369.14
,,,,,,,,,,,,,,,,285.8696,369.13
,,,,,,,,,,,,,,,,286.3144,369.13
,,,,,,,,,,,,,,,,286.7592,369.13
,,,,,,,,,,,,,,,,287.204,369.12
,,,,,,,,,,,,,,,,287.6488,369.12
,,,,,,,,,,,,,,,,288.0936,369.12
,,,,,,,,,,,,,,,,288.5384,369.11
,,,,,,,,,,,,,,,,288.9832,369.11
,,,,,,,,,,,,,,,,289.428,369.11
,,,,,,,,,,,,,,,,289.8728,369.1
,,,,,,,,,,,,,,,,290.3176,369.1
,,,,,,,,,,,,,,,,290.7624,369.1
,,,,,,,,,,,,,,,,291.2072,369.09
,,,,,,,,,,,,,,,,291.652,369.09
,,,,,,,,,,,,,,,,292.0968,369.09
,,,,,,,,,,,,,,,,292.5416,369.08
,,,,,,,,,,,,,,,,292.9864,369.08
,,,,,,,,,,,,,,,,293.4312,369.08
,,,,,,,,,,,,,,,,293.876,369.08
,,,,,,,,,,,,,,,,294.3208,369.07
,,,,,,,,,,,,,,,,294.7656,369.07
,,,,,,,,,,,,,,,,295.2104,369.07
,,,,,,,,,,,,,,,,295.6552,369.06
,,,,,,,,,,,,,,,,296.1,369.06
,,,,,,,,,,,,,,,,296.5448,369.06
,,,,,,,,,,,,,,,,296.9896,369.06
,,,,,,,,,,,,,,,,297.4344,369.05
,,,,,,,,,,,,,,,,297.8792,369.05
,,,,,,,,,,,,,,,,298.324,369.05
,,,,,,,,,,,,,,,,298.7688,369.04
,,,,,,,,,,,,,,,,299.2136,369.04
,,,,,,,,,,,,,,,,299.6584,369.04
,,,,,,,,,,,,,,,,300.1032,369.04
,,,,,,,,,,,,,,,,300.548,369.03
,,,,,,,,,,,,,,,,300.9928,369.03
,,,,,,,,,,,,,,,,301.4376,369.03
,,,,,,,,,,,,,,,,301.8824,369.03
,,,,,,,,,,,,,,,,302.3272,369.02
,,,,,,,,,,,,,,,,302.772,369.02
,,,,,,,,,,,,,,,,303.2168,369.02
,,,,,,,,,,,,,,,,303.6616,369.02
,,,,,,,,,,,,,,,,304.1064,369.01
,,,,,,,,,,,,,,,,304.5512,369.01
,,,,,,,,,,,,,,,,304.996,369.01
,,,,,,,,,,,,,,,,305.4408,369.01
,,,,,,,,,,,,,,,,305.8856,369
,,,,,,,,,,,,,,,,306.3304,369
,,,,,,,,,,,,,,,,306.7752,369
,,,,,,,,,,,,,,,,307.22,369
,,,,,,,,,,,,,,,,307.6648,369
,,,,,,,,,,,,,,,,308.1096,368.99
,,,,,,,,,,,,,,,,308.5544,368.99
,,,,,,,,,,,,,,,,308.9992,368.99
,,,,,,,,,,,,,,,,309.444,368.99
,,,,,,,,,,,,,,,,309.8888,368.98
,,,,,,,,,,,,,,,,310.3336,368.98
,,,,,,,,,,,,,,,,310.7784,368.98
,,,,,,,,,,,,,,,,311.2232,368.98
,,,,,,,,,,,,,,,,311.668,368.98
,,,,,,,,,,,,,,,,312.1128,368.97
,,,,,,,,,,,,,,,,312.5576,368.97
,,,,,,,,,,,,,,,,313.0024,368.97
,,,,,,,,,,,,,,,,313.4472,368.97
,,,,,,,,,,,,,,,,313.892,368.97
,,,,,,,,,,,,,,,,314.3368,368.96
,,,,,,,,,,,,,,,,314.7816,368.96
,,,,,,,,,,,,,,,,315.2264,368.96
,,,,,,,,,,,,,,,,315.6712,368.96
,,,,,,,,,,,,,,,,316.116,368.96
,,,,,,,,,,,,,,,,316.5608,368.95
,,,,,,,,,,,,,,,,317.0056,368.95
,,,,,,,,,,,,,,,,317.4504,368.95
,,,,,,,,,,,,,,,,317.8952,368.95
,,,,,,,,,,,,,,,,318.34,368.95
,,,,,,,,,,,,,,,,318.7848,368.94
,,,,,,,,,,,,,,,,319.2296,368.94
,,,,,,,,,,,,,,,,319.6744,368.94
,,,,,,,,,,,,,,,,320.1192,368.94
,,,,,,,,,,,,,,,,320.564,368.94
,,,,,,,,,,,,,,,,321.0088,368.94
,,,,,,,,,,,,,,,,321.4536,368.93
,,,,,,,,,,,,,,,,321.8984,368.93
,,,,,,,,,,,,,,,,322.3432,368.93
,,,,,,,,,,,,,,,,322.788,368.93
,,,,,,,,,,,,,,,,323.2328,368.93
,,,,,,,,,,,,,,,,323.6776,368.93
,,,,,,,,,,,,,,,,324.1224,368.92
,,,,,,,,,,,,,,,,324.5672,368.92
,,,,,,,,,,,,,,,,325.012,368.92
,,,,,,,,,,,,,,,,325.4568,368.92
,,,,,,,,,,,,,,,,325.9016,368.92
,,,,,,,,,,,,,,,,326.3464,368.92
,,,,,,,,,,,,,,,,326.7912,368.91
,,,,,,,,,,,,,,,,327.236,368.91
,,,,,,,,,,,,,,,,327.6808,368.91
,,,,,,,,,,,,,,,,328.1256,368.91
,,,,,,,,,,,,,,,,328.5704,368.91
,,,,,,,,,,,,,,,,329.0152,368.91
,,,,,,,,,,,,,,,,329.46,368.9
,,,,,,,,,,,,,,,,329.9048,368.9
,,,,,,,,,,,,,,,,330.3496,368.9
,,,,,,,,,,,,,,,,330.7944,368.9
,,,,,,,,,,,,,,,,331.2392,368.9
,,,,,,,,,,,,,,,,331.684,368.9
,,,,,,,,,,,,,,,,332.1288,368.9
,,,,,,,,,,,,,,,,332.5736,368.89
,,,,,,,,,,,,,,,,333.0184,368.89
,,,,,,,,,,,,,,,,333.4632,368.89
,,,,,,,,,,,,,,,,333.908,368.89
,,,,,,,,,,,,,,,,334.3528,368.89
,,,,,,,,,,,,,,,,334.7976,368.89
,,,,,,,,,,,,,,,,335.2424,368.89
,,,,,,,,,,,,,,,,335.6872,368.89
,,,,,,,,,,,,,,,,336.132,368.88
,,,,,,,,,,,,,,,,336.5768,368.88
,,,,,,,,,,,,,,,,337.0216,368.88
,,,,,,,,,,,,,,,,337.4664,368.88
,,,,,,,,,,,,,,,,337.9112,368.88
,,,,,,,,,,,,,,,,338.356,368.88
,,,,,,,,,,,,,,,,338.8008,368.88
,,,,,,,,,,,,,,,,339.2456,368.88
,,,,,,,,,,,,,,,,339.6904,368.87
,,,,,,,,,,,,,,,,340.1352,368.87
,,,,,,,,,,,,,,,,340.58,368.87
,,,,,,,,,,,,,,,,341.0248,368.87
,,,,,,,,,,,,,,,,341.4696,368.87
,,,,,,,,,,,,,,,,341.9144,368.87
,,,,,,,,,,,,,,,,342.3592,368.87
,,,,,,,,,,,,,,,,342.804,368.87
,,,,,,,,,,,,,,,,343.2488,368.86
,,,,,,,,,,,,,,,,343.6936,368.86
,,,,,,,,,,,,,,,,344.1384,368.86
,,,,,,,,,,,,,,,,344.5832,368.86
,,,,,,,,,,,,,,,,345.028,368.86
,,,,,,,,,,,,,,,,345.4728,368.86
,,,,,,,,,,,,,,,,345.9176,368.86
,,,,,,,,,,,,,,,,346.3624,368.86
,,,,,,,,,,,,,,,,346.8072,368.86
,,,,,,,,,,,,,,,,347.252,368.85
,,,,,,,,,,,,,,,,347.6968,368.85
,,,,,,,,,,,,,,,,348.1416,368.85
,,,,,,,,,,,,,,,,348.5864,368.85
,,,,,,,,,,,,,,,,349.0312,368.85
,,,,,,,,,,,,,,,,349.476,368.85
,,,,,,,,,,,,,,,,349.9208,368.85
,,,,,,,,,,,,,,,,350.3656,368.85
,,,,,,,,,,,,,,,,350.8104,368.85
,,,,,,,,,,,,,,,,351.2552,368.85
,,,,,,,,,,,,,,,,351.7,368.84
,,,,,,,,,,,,,,,,352.1448,368.84
,,,,,,,,,,,,,,,,352.5896,368.84
,,,,,,,,,,,,,,,,353.0344,368.84
,,,,,,,,,,,,,,,,353.4792,368.84
,,,,,,,,,,,,,,,,353.924,368.84
,,,,,,,,,,,,,,,,354.3688,368.84
,,,,,,,,,,,,,,,,354.8136,368.84
,,,,,,,,,,,,,,,,355.2584,368.84
,,,,,,,,,,,,,,,,355.7032,368.84
,,,,,,,,,,,,,,,,356.148,368.84
,,,,,,,,,,,,,,,,356.5928,368.83
,,,,,,,,,,,,,,,,357.0376,368.83
,,,,,,,,,,,,,,,,357.4824,368.83
,,,,,,,,,,,,,,,,357.9272,368.83
,,,,,,,,,,,,,,,,358.372,368.83
,,,,,,,,,,,,,,,,358.8168,368.83
,,,,,,,,,,,,,,,,359.2616,368.83
,,,,,,,,,,,,,,,,359.7064,368.83
,,,,,,,,,,,,,,,,360.1512,368.83
,,,,,,,,,,,,,,,,360.596,368.83
,,,,,,,,,,,,,,,,361.0408,368.83
,,,,,,,,,,,,,,,,361.4856,368.83
,,,,,,,,,,,,,,,,361.9304,368.82
,,,,,,,,,,,,,,,,362.3752,368.82
,,,,,,,,,,,,,,,,362.82,368.82
,,,,,,,,,,,,,,,,363.2648,368.82
,,,,,,,,,,,,,,,,363.7096,368.82
,,,,,,,,,,,,,,,,364.1544,368.82
,,,,,,,,,,,,,,,,364.5992,368.82
,,,,,,,,,,,,,,,,365.044,368.82
,,,,,,,,,,,,,,,,365.4888,368.82
,,,,,,,,,,,,,,,,365.9336,368.82
,,,,,,,,,,,,,,,,366.3784,368.82
,,,,,,,,,,,,,,,,366.8232,368.82
,,,,,,,,,,,,,,,,367.268,368.82
,,,,,,,,,,,,,,,,367.7128,368.81
,,,,,,,,,,,,,,,,368.1576,368.81
,,,,,,,,,,,,,,,,368.6024,368.81
,,,,,,,,,,,,,,,,369.0472,368.81
,,,,,,,,,,,,,,,,369.492,368.81
,,,,,,,,,,,,,,,,369.9368,368.81
,,,,,,,,,,,,,,,,370.3816,368.81
,,,,,,,,,,,,,,,,370.8264,368.81
,,,,,,,,,,,,,,,,371.2712,368.81
,,,,,,,,,,,,,,,,371.716,368.81
,,,,,,,,,,,,,,,,372.1608,368.81
,,,,,,,,,,,,,,,,372.6056,368.81
,,,,,,,,,,,,,,,,373.0504,368.81
,,,,,,,,,,,,,,,,373.4952,368.81
,,,,,,,,,,,,,,,,373.94,368.81
,,,,,,,,,,,,,,,,374.3848,368.8
,,,,,,,,,,,,,,,,374.8296,368.8
,,,,,,,,,,,,,,,,375.2744,368.8
,,,,,,,,,,,,,,,,375.7192,368.8
,,,,,,,,,,,,,,,,376.164,368.8
,,,,,,,,,,,,,,,,376.6088,368.8
,,,,,,,,,,,,,,,,377.0536,368.8
,,,,,,,,,,,,,,,,377.4984,368.8
,,,,,,,,,,,,,,,,377.9432,368.8
,,,,,,,,,,,,,,,,378.388,368.8
,,,,,,,,,,,,,,,,378.8328,368.8
,,,,,,,,,,,,,,,,379.2776,368.8
,,,,,,,,,,,,,,,,379.7224,368.8
,,,,,,,,,,,,,,,,380.1672,368.8
,,,,,,,,,,,,,,,,380.612,368.8
,,,,,,,,,,,,,,,,381.0568,368.8
,,,,,,,,,,,,,,,,381.5016,368.8
,,,,,,,,,,,,,,,,381.9464,368.8
,,,,,,,,,,,,,,,,382.3912,368.79
,,,,,,,,,,,,,,,,382.836,368.79
,,,,,,,,,,,,,,,,383.2808,368.79
,,,,,,,,,,,,,,,,383.7256,368.79
,,,,,,,,,,,,,,,,384.1704,368.79
,,,,,,,,,,,,,,,,384.6152,368.79
,,,,,,,,,,,,,,,,385.06,368.79
,,,,,,,,,,,,,,,,385.5048,368.79
,,,,,,,,,,,,,,,,385.9496,368.79
,,,,,,,,,,,,,,,,386.3944,368.79
,,,,,,,,,,,,,,,,386.8392,368.79
,,,,,,,,,,,,,,,,387.284,368.79
,,,,,,,,,,,,,,,,387.7288,368.79
,,,,,,,,,,,,,,,,388.1736,368.79
,,,,,,,,,,,,,,,,388.6184,368.79
,,,,,,,,,,,,,,,,389.0632,368.79
,,,,,,,,,,,,,,,,389.508,368.79
,,,,,,,,,,,,,,,,389.9528,368.79
,,,,,,,,,,,,,,,,390.3976,368.79
,,,,,,,,,,,,,,,,390.8424,368.79
,,,,,,,,,,,,,,,,391.2872,368.78
,,,,,,,,,,,,,,,,391.732,368.78
,,,,,,,,,,,,,,,,392.1768,368.78
,,,,,,,,,,,,,,,,392.6216,368.78
,,,,,,,,,,,,,,,,393.0664,368.78
,,,,,,,,,,,,,,,,393.5112,368.78
,,,,,,,,,,,,,,,,393.956,368.78
,,,,,,,,,,,,,,,,394.4008,368.78
,,,,,,,,,,,,,,,,394.8456,368.78
,,,,,,,,,,,,,,,,395.2904,368.78
,,,,,,,,,,,,,,,,395.7352,368.78
,,,,,,,,,,,,,,,,396.18,368.78
,,,,,,,,,,,,,,,,396.6248,368.78
,,,,,,,,,,,,,,,,397.0696,368.78
,,,,,,,,,,,,,,,,397.5144,368.78
,,,,,,,,,,,,,,,,397.9592,368.78
,,,,,,,,,,,,,,,,398.404,368.78
,,,,,,,,,,,,,,,,398.8488,368.78
,,,,,,,,,,,,,,,,399.2936,368.78
,,,,,,,,,,,,,,,,399.7384,368.78
,,,,,,,,,,,,,,,,400.1832,368.78
,,,,,,,,,,,,,,,,400.628,368.78
,,,,,,,,,,,,,,,,401.0728,368.78
,,,,,,,,,,,,,,,,401.5176,368.78
,,,,,,,,,,,,,,,,401.9624,368.77
,,,,,,,,,,,,,,,,402.4072,368.77
,,,,,,,,,,,,,,,,402.852,368.77
,,,,,,,,,,,,,,,,403.2968,368.77
,,,,,,,,,,,,,,,,403.7416,368.77
,,,,,,,,,,,,,,,,404.1864,368.77
,,,,,,,,,,,,,,,,404.6312,368.77
,,,,,,,,,,,,,,,,405.076,368.77
,,,,,,,,,,,,,,,,405.5208,368.77
,,,,,,,,,,,,,,,,405.9656,368.77
,,,,,,,,,,,,,,,,406.4104,368.77
,,,,,,,,,,,,,,,,406.8552,368.77
,,,,,,,,,,,,,,,,407.3,368.77
,,,,,,,,,,,,,,,,407.7448,368.77
,,,,,,,,,,,,,,,,408.1896,368.77
,,,,,,,,,,,,,,,,408.6344,368.77
,,,,,,,,,,,,,,,,409.0792,368.77
,,,,,,,,,,,,,,,,409.524,368.77
,,,,,,,,,,,,,,,,409.9688,368.77
,,,,,,,,,,,,,,,,410.4136,368.77
,,,,,,,,,,,,,,,,410.8584,368.77
,,,,,,,,,,,,,,,,411.3032,368.77
,,,,,,,,,,,,,,,,411.748,368.77
,,,,,,,,,,,,,,,,412.1928,368.77
,,,,,,,,,,,,,,,,412.6376,368.77
,,,,,,,,,,,,,,,,413.0824,368.77
,,,,,,,,,,,,,,,,413.5272,368.77
,,,,,,,,,,,,,,,,413.972,368.77
,,,,,,,,,,,,,,,,414.4168,368.77
,,,,,,,,,,,,,,,,414.8616,368.77
,,,,,,,,,,,,,,,,415.3064,368.77
,,,,,,,,,,,,,,,,415.7512,368.76
,,,,,,,,,,,,,,,,416.196,368.76
,,,,,,,,,,,,,,,,416.6408,368.76
,,,,,,,,,,,,,,,,417.0856,368.76
,,,,,,,,,,,,,,,,417.5304,368.76
,,,,,,,,,,,,,,,,417.9752,368.76
,,,,,,,,,,,,,,,,418.42,368.76
,,,,,,,,,,,,,,,,418.8648,368.76
,,,,,,,,,,,,,,,,419.3096,368.76
,,,,,,,,,,,,,,,,419.7544,368.76
,,,,,,,,,,,,,,,,420.1992,368.76
,,,,,,,,,,,,,,,,420.644,368.76
,,,,,,,,,,,,,,,,421.0888,368.76
,,,,,,,,,,,,,,,,421.5336,368.76
,,,,,,,,,,,,,,,,421.9784,368.76
,,,,,,,,,,,,,,,,422.4232,368.76
,,,,,,,,,,,,,,,,422.868,368.76
,,,,,,,,,,,,,,,,423.3128,368.76
,,,,,,,,,,,,,,,,423.7576,368.76
,,,,,,,,,,,,,,,,424.2024,368.76
,,,,,,,,,,,,,,,,424.6472,368.76
,,,,,,,,,,,,,,,,425.092,368.76
,,,,,,,,,,,,,,,,425.5368,368.76
,,,,,,,,,,,,,,,,425.9816,368.76
,,,,,,,,,,,,,,,,426.4264,368.76
,,,,,,,,,,,,,,,,426.8712,368.76
,,,,,,,,,,,,,,,,427.316,368.76
,,,,,,,,,,,,,,,,427.7608,368.76
,,,,,,,,,,,,,,,,428.2056,368.76
,,,,,,,,,,,,,,,,428.6504,368.76
,,,,,,,,,,,,,,,,429.0952,368.76
,,,,,,,,,,,,,,,,429.54,368.76
,,,,,,,,,,,,,,,,429.9848,368.76
,,,,,,,,,,,,,,,,430.4296,368.76
,,,,,,,,,,,,,,,,430.8744,368.76
,,,,,,,,,,,,,,,,431.3192,368.76
,,,,,,,,,,,,,,,,431.764,368.76
,,,,,,,,,,,,,,,,432.2088,368.76
,,,,,,,,,,,,,,,,432.6536,368.76
,,,,,,,,,,,,,,,,433.0984,368.76
,,,,,,,,,,,,,,,,433.5432,368.76
,,,,,,,,,,,,,,,,433.988,368.76
,,,,,,,,,,,,,,,,434.4328,368.76
,,,,,,,,,,,,,,,,434.8776,368.75
,,,,,,,,,,,,,,,,435.3224,368.75
,,,,,,,,,,,,,,,,435.7672,368.75
,,,,,,,,,,,,,,,,436.212,368.75
,,,,,,,,,,,,,,,,436.6568,368.75
,,,,,,,,,,,,,,,,437.1016,368.75
,,,,,,,,,,,,,,,,437.5464,368.75
,,,,,,,,,,,,,,,,437.9912,368.75
,,,,,,,,,,,,,,,,438.436,368.75
,,,,,,,,,,,,,,,,438.8808,368.75
,,,,,,,,,,,,,,,,439.3256,368.75
,,,,,,,,,,,,,,,,439.7704,368.75
,,,,,,,,,,,,,,,,440.2152,368.75
,,,,,,,,,,,,,,,,440.66,368.75
,,,,,,,,,,,,,,,,441.1048,368.75
,,,,,,,,,,,,,,,,441.5496,368.75
,,,,,,,,,,,,,,,,441.9944,368.75
,,,,,,,,,,,,,,,,442.4392,368.75
,,,,,,,,,,,,,,,,442.884,368.75
,,,,,,,,,,,,,,,,443.3288,368.75
,,,,,,,,,,,,,,,,443.7736,368.75
,,,,,,,,,,,,,,,,444.2184,368.75
,,,,,,,,,,,,,,,,444.6632,368.75
,,,,,,,,,,,,,,,,445.108,368.75
,,,,,,,,,,,,,,,,445.5528,368.75
,,,,,,,,,,,,,,,,445.9976,368.75
,,,,,,,,,,,,,,,,446.4424,368.75
,,,,,,,,,,,,,,,,446.8872,368.75
,,,,,,,,,,,,,,,,447.332,368.75
,,,,,,,,,,,,,,,,447.7768,368.75
,,,,,,,,,,,,,,,,448.2216,368.75
,,,,,,,,,,,,,,,,448.6664,368.75
,,,,,,,,,,,,,,,,449.1112,368.75
,,,,,,,,,,,,,,,,449.556,368.75
,,,,,,,,,,,,,,,,450.0008,368.75
,,,,,,,,,,,,,,,,450.4456,368.75
,,,,,,,,,,,,,,,,450.8904,368.75
,,,,,,,,,,,,,,,,451.3352,368.75
,,,,,,,,,,,,,,,,451.78,368.75
,,,,,,,,,,,,,,,,452.2248,368.75
,,,,,,,,,,,,,,,,452.6696,368.75
,,,,,,,,,,,,,,,,453.1144,368.75
,,,,,,,,,,,,,,,,453.5592,368.75
,,,,,,,,,,,,,,,,454.004,368.75
,,,,,,,,,,,,,,,,454.4488,368.75
,,,,,,,,,,,,,,,,454.8936,368.75
,,,,,,,,,,,,,,,,455.3384,368.75
,,,,,,,,,,,,,,,,455.7832,368.75
,,,,,,,,,,,,,,,,456.228,368.75
,,,,,,,,,,,,,,,,456.6728,368.75
,,,,,,,,,,,,,,,,457.1176,368.75
,,,,,,,,,,,,,,,,457.5624,368.75
,,,,,,,,,,,,,,,,458.0072,368.75
,,,,,,,,,,,,,,,,458.452,368.75
,,,,,,,,,,,,,,,,458.8968,368.75
,,,,,,,,,,,,,,,,459.3416,368.75
,,,,,,,,,,,,,,,,459.7864,368.75
,,,,,,,,,,,,,,,,460.2312,368.75
,,,,,,,,,,,,,,,,460.676,368.75
,,,,,,,,,,,,,,,,461.1208,368.75
,,,,,,,,,,,,,,,,461.5656,368.75
,,,,,,,,,,,,,,,,462.0104,368.75
,,,,,,,,,,,,,,,,462.4552,368.75
,,,,,,,,,,,,,,,,462.9,368.75
,,,,,,,,,,,,,,,,463.3448,368.75
,,,,,,,,,,,,,,,,463.7896,368.75
,,,,,,,,,,,,,,,,464.2344,368.75
,,,,,,,,,,,,,,,,464.6792,368.74
,,,,,,,,,,,,,,,,465.124,368.74
,,,,,,,,,,,,,,,,465.5688,368.74
,,,,,,,,,,,,,,,,466.0136,368.74
,,,,,,,,,,,,,,,,466.4584,368.74
,,,,,,,,,,,,,,,,466.9032,368.74
,,,,,,,,,,,,,,,,467.348,368.74
,,,,,,,,,,,,,,,,467.7928,368.74
,,,,,,,,,,,,,,,,468.2376,368.74
,,,,,,,,,,,,,,,,468.6824,368.74
,,,,,,,,,,,,,,,,469.1272,368.74
,,,,,,,,,,,,,,,,469.572,368.74
,,,,,,,,,,,,,,,,470.0168,368.74
,,,,,,,,,,,,,,,,470.4616,368.74
,,,,,,,,,,,,,,,,470.9064,368.74
,,,,,,,,,,,,,,,,471.3512,368.74
,,,,,,,,,,,,,,,,471.796,368.74
,,,,,,,,,,,,,,,,472.2408,368.74
,,,,,,,,,,,,,,,,472.6856,368.74
,,,,,,,,,,,,,,,,473.1304,368.74
,,,,,,,,,,,,,,,,473.5752,368.74
,,,,,,,,,,,,,,,,474.02,368.74
,,,,,,,,,,,,,,,,474.4648,368.74
,,,,,,,,,,,,,,,,474.9096,368.74
,,,,,,,,,,,,,,,,475.3544,368.74
,,,,,,,,,,,,,,,,475.7992,368.74
,,,,,,,,,,,,,,,,476.244,368.74
,,,,,,,,,,,,,,,,476.6888,368.74
,,,,,,,,,,,,,,,,477.1336,368.74
,,,,,,,,,,,,,,,,477.5784,368.74
,,,,,,,,,,,,,,,,478.0232,368.74
,,,,,,,,,,,,,,,,478.468,368.74
,,,,,,,,,,,,,,,,478.9128,368.74
,,,,,,,,,,,,,,,,479.3576,368.74
,,,,,,,,,,,,,,,,479.8024,368.74
,,,,,,,,,,,,,,,,480.2472,368.74
,,,,,,,,,,,,,,,,480.692,368.74
,,,,,,,,,,,,,,,,481.1368,368.74
,,,,,,,,,,,,,,,,481.5816,368.74
,,,,,,,,,,,,,,,,482.0264,368.74
,,,,,,,,,,,,,,,,482.4712,368.74
,,,,,,,,,,,,,,,,482.916,368.74
,,,,,,,,,,,,,,,,483.3608,368.74
,,,,,,,,,,,,,,,,483.8056,368.74
,,,,,,,,,,,,,,,,484.2504,368.74
,,,,,,,,,,,,,,,,484.6952,368.74
,,,,,,,,,,,,,,,,485.14,368.74
,,,,,,,,,,,,,,,,485.5848,368.74
,,,,,,,,,,,,,,,,486.0296,368.74
,,,,,,,,,,,,,,,,486.4744,368.74
,,,,,,,,,,,,,,,,486.9192,368.74
,,,,,,,,,,,,,,,,487.364,368.74
,,,,,,,,,,,,,,,,487.8088,368.74
,,,,,,,,,,,,,,,,488.2536,368.74
,,,,,,,,,,,,,,,,488.6984,368.74
,,,,,,,,,,,,,,,,489.1432,368.74
,,,,,,,,,,,,,,,,489.588,368.74
,,,,,,,,,,,,,,,,490.0328,368.74
,,,,,,,,,,,,,,,,490.4776,368.74
,,,,,,,,,,,,,,,,490.9224,368.74
,,,,,,,,,,,,,,,,491.3672,368.74
,,,,,,,,,,,,,,,,491.812,368.74
,,,,,,,,,,,,,,,,492.2568,368.74
,,,,,,,,,,,,,,,,492.7016,368.74
,,,,,,,,,,,,,,,,493.1464,368.74
,,,,,,,,,,,,,,,,493.5912,368.74
,,,,,,,,,,,,,,,,494.036,368.74
,,,,,,,,,,,,,,,,494.4808,368.74
,,,,,,,,,,,,,,,,494.9256,368.74
,,,,,,,,,,,,,,,,495.3704,368.74
,,,,,,,,,,,,,,,,495.8152,368.74
,,,,,,,,,,,,,,,,496.26,368.74
,,,,,,,,,,,,,,,,496.7048,368.74
,,,,,,,,,,,,,,,,497.1496,368.74
,,,,,,,,,,,,,,,,497.5944,368.74
,,,,,,,,,,,,,,,,498.0392,368.74
,,,,,,,,,,,,,,,,498.484,368.74
,,,,,,,,,,,,,,,,498.9288,368.74
,,,,,,,,,,,,,,,,499.3736,368.74
,,,,,,,,,,,,,,,,499.8184,368.74
,,,,,,,,,,,,,,,,500.2632,368.74
,,,,,,,,,,,,,,,,500.708,368.74
,,,,,,,,,,,,,,,,501.1528,368.74
,,,,,,,,,,,,,,,,501.5976,368.74
,,,,,,,,,,,,,,,,502.0424,368.74
,,,,,,,,,,,,,,,,502.4872,368.74
,,,,,,,,,,,,,,,,502.932,368.74
,,,,,,,,,,,,,,,,503.3768,368.74
,,,,,,,,,,,,,,,,503.8216,368.74
,,,,,,,,,,,,,,,,504.2664,368.74
,,,,,,,,,,,,,,,,504.7112,368.74
,,,,,,,,,,,,,,,,505.156,368.74
,,,,,,,,,,,,,,,,505.6008,368.74
,,,,,,,,,,,,,,,,506.0456,368.74
,,,,,,,,,,,,,,,,506.4904,368.74
,,,,,,,,,,,,,,,,506.9352,368.74
,,,,,,,,,,,,,,,,507.38,368.74
,,,,,,,,,,,,,,,,507.8248,368.74
,,,,,,,,,,,,,,,,508.2696,368.74
,,,,,,,,,,,,,,,,508.7144,368.74
,,,,,,,,,,,,,,,,509.1592,368.74
,,,,,,,,,,,,,,,,509.604,368.74
,,,,,,,,,,,,,,,,510.0488,368.74
,,,,,,,,,,,,,,,,510.4936,368.74
,,,,,,,,,,,,,,,,510.9384,368.74
,,,,,,,,,,,,,,,,511.3832,368.74
,,,,,,,,,,,,,,,,511.828,368.74
,,,,,,,,,,,,,,,,,


==> Data/result_abs_5mm.csv <==
time,temp(C),Temp (K),Unnamed: 3,time.1,temp(C).1,Temp (K).1,Unnamed: 7,time.2,temp(C).2,Temp (K).2,Unnamed: 11,time.3,temp(C).3,Temp (K).3,15,Time (s),Temp Sim (K)
,,,,,,,,,,,,,,,,,
0.884,226,498.8525776,,0.561,242,515.15,,0.8,237,510.15,,0.8,235,508.15,,0.547699999999999,498.71
2.1,211,484.11391,,1.55,225,498.15,,1.2,231,504.15,,1.6,222,495.15,,1.2893,489.72
3.71,198,470.9093947,,2.54,216,489.15,,1.6,226,499.15,,2.4,214,487.15,,2.0309,481.7
5.55,187,459.6804306,,3.2,209,482.15,,2,222,495.15,,3.2,207,480.15,,2.7725,475.13
7,179,451.7524418,,4.89,197,470.15,,2.4,218,491.15,,4,201,474.15,,3.51410000000001,469.37
8.72,172,445.3598332,,6.52,186,459.15,,2.8,214,487.15,,4.8,195,468.15,,4.2557,464.28
9.57,178,451.0648665,,8.76,175,448.15,,3.2,211,484.15,,5.6,190,463.15,,4.9973,459.7
10.6,182,455.4493869,,9.81,179,452.15,,3.6,207,480.15,,6.4,186,459.15,,5.7389,455.54
12.1,181,454.3339187,,10.7,182,455.15,,4,204,477.15,,7.2,181,454.15,,6.4805,451.72
13.8,177,450.5786526,,12,182,455.15,,4.4,201,474.15,,8,177,450.15,,7.2221,448.18
15.8,172,444.8423101,,13.8,178,451.15,,4.8,198,471.15,,8.8,174,447.15,,7.9637,444.95
17.3,167,439.9906068,,15.2,174,447.15,,5.2,196,469.15,,9.6,176,449.15,,8.7053,441.65
18.3,166,439.3202209,,17.3,169,442.15,,5.6,193,466.15,,10.4,177,450.15,,9.44690000000001,439.71
19.4,162,435.5717077,,19.7,163,436.15,,6,191,464.15,,11.2,179,452.15,,10.1885,454.14
21.2,160,433.5740559,,22.8,159,432.15,,6.4,188,461.15,,12,180,453.15,,10.9301,461.41
23.1,160,432.674069,,26.6,154,427.15,,6.8,186,459.15,,12.8,180,453.15,,11.6717,459.51
25.1,156,428.6965686,,29.9,149,422.15,,7.2,184,457.15,,13.6,178,451.15,,12.4133,458.39
26.4,155,427.8027208,,33.2,144,417.15,,7.6,182,455.15,,14.4,177,450.15,,13.1549,456.2
27.4,155,427.7916704,,36.8,141,414.15,,8,178,451.15,,15.2,175,448.15,,13.8965,453.86
28.5,152,425.1426638,,40.1,136,409.15,,8.8,176,449.15,,16,173,446.15,,14.6381,451.38
30.3,150,423.1443981,,44.9,132,405.15,,10,172,445.15,,16.8,171,444.15,,15.3797,448.88
31.7,148,420.931879,,48.3,128,401.15,,10.4,176,449.15,,17.6,168,441.15,,16.1213,446.34
32.7,148,420.9208287,,52.2,125,398.15,,10.8,179,452.15,,18.4,166,439.15,,16.8629,444.12
33.8,145,418.4909867,,55.7,123,396.15,,11.2,180,453.15,,19.2,164,437.15,,17.6045,440.79
35.7,143,416.4921071,,59,120,393.15,,11.6,181,454.15,,20,162,435.15,,18.3461,439.23
36.6,144,416.7014492,,60.2,120,393.15,,12,181,454.15,,20.8,161,434.15,,19.0877,439.81
37.2,142,415.3766389,,,,,,12.4,181,454.15,,21.6,159,432.15,,19.8293,440.18
38.5,141,414.2636264,,,,,,12.8,181,454.15,,22.4,158,431.15,,20.5709,440.12
40.1,139,412.2678163,,,,,,13.2,181,454.15,,23.2,158,431.15,,21.3125,439.7
41,138,410.7189302,,,,,,13.6,180,453.15,,24,157,430.15,,22.0541,439
41.8,138,410.7103355,,,,,,14,179,452.15,,24.8,156,429.15,,22.7957,438.07
43.5,135,408.2743544,,,,,,14.4,178,451.15,,25.6,155,428.15,,23.5373,436.97
44.6,134,406.944019,,,,,,14.8,177,450.15,,26.4,155,428.15,,24.2789,435.75
45.5,135,407.8126967,,,,,,15.2,176,449.15,,27.2,154,427.15,,25.0205,434.45
47.2,133,406.4749944,,,,,,15.6,175,448.15,,28,153,426.15,,25.7621,433.09
49,131,404.0383995,,,,,,16,174,447.15,,28.8,151,424.15,,26.5037,431.7
50.8,130,403.1390264,,,,,,16.4,173,446.15,,29.6,150,423.15,,27.2453,430.27
51.8,128,401.5895264,,,,,,16.8,171,444.15,,30.4,149,422.15,,27.9869,428.62
53.8,127,400.0295899,,,,,,17.2,170,443.15,,31.2,148,421.15,,28.7285,426.79
55,128,401.1149766,,,,,,17.6,169,442.15,,32,147,420.15,,29.4701,425.44
56.1,126,399.5642488,,,,,,18,167,440.15,,32.8,146,419.15,,30.2117,424.58
57.5,125,398.0104514,,,,,,18.4,167,440.15,,33.6,145,418.15,,30.9533,423.93
59.5,124,397.1098505,,,,,,19.2,164,437.15,,34.4,144,417.15,,31.6949,423.38
60.3,124,397.1006419,,,,,,19.6,161,434.15,,35.2,143,416.15,,32.4365,422.85
,,,,,,,,20,160,433.15,,36,142,415.15,,33.1781,422.3
,,,,,,,,20.4,159,432.15,,36.8,142,415.15,,33.9197,421.72
,,,,,,,,20.8,158,431.15,,37.6,141,414.15,,34.6613,421.06
,,,,,,,,21.2,158,431.15,,38.4,140,413.15,,35.4029,420.45
,,,,,,,,21.6,158,431.15,,39.2,139,412.15,,36.1445,419.78
,,,,,,,,22,158,431.15,,40,139,412.15,,36.8861,418.92
,,,,,,,,22.4,158,431.15,,40.8,138,411.15,,37.6277,417.99
,,,,,,,,22.8,158,431.15,,41.6,137,410.15,,38.3693,417.08
,,,,,,,,23.2,158,431.15,,42.4,136,409.15,,39.1109,416.26
,,,,,,,,23.6,157,430.15,,43.2,136,409.15,,39.8525,415.51
,,,,,,,,24,157,430.15,,44,135,408.15,,40.5941,414.82
,,,,,,,,24.4,157,430.15,,44.8,134,407.15,,41.3357,414.17
,,,,,,,,24.8,157,430.15,,45.6,133,406.15,,42.0773,413.55
,,,,,,,,25.2,156,429.15,,46.4,133,406.15,,42.8189,412.95
,,,,,,,,25.6,156,429.15,,47.2,132,405.15,,43.5605,412.36
,,,,,,,,26,155,428.15,,48,131,404.15,,44.3021,411.77
,,,,,,,,26.4,155,428.15,,48.8,131,404.15,,45.0437,411.17
,,,,,,,,26.8,154,427.15,,49.6,130,403.15,,45.7853,410.55
,,,,,,,,27.2,154,427.15,,50.4,130,403.15,,46.5269,409.97
,,,,,,,,27.6,153,426.15,,51.2,129,402.15,,47.2685,409.39
,,,,,,,,28,152,425.15,,52,128,401.15,,48.0101,408.76
,,,,,,,,28.4,152,425.15,,52.8,128,401.15,,48.7517,408.1
,,,,,,,,28.8,152,425.15,,53.6,127,400.15,,49.4933,407.44
,,,,,,,,29.2,151,424.15,,54.4,127,400.15,,50.2349,406.77
,,,,,,,,29.6,150,423.15,,55.2,126,399.15,,50.9765,406.13
,,,,,,,,30,149,422.15,,56,126,399.15,,51.7181,405.52
,,,,,,,,30.4,149,422.15,,56.8,125,398.15,,52.4597,404.92
,,,,,,,,30.8,148,421.15,,57.6,125,398.15,,53.2013,404.36
,,,,,,,,31.2,147,420.15,,58.4,124,397.15,,53.9429,403.81
,,,,,,,,31.6,146,419.15,,59.2,124,397.15,,54.6845,403.28
,,,,,,,,32,146,419.15,,60,123,396.15,,55.4261,402.77
,,,,,,,,32.4,145,418.15,,,,,,56.1677,402.27
,,,,,,,,32.8,145,418.15,,,,,,56.9093,401.78
,,,,,,,,33.2,144,417.15,,,,,,57.6509,401.29
,,,,,,,,33.6,144,417.15,,,,,,58.3925,400.8
,,,,,,,,34,143,416.15,,,,,,59.1341,400.31
,,,,,,,,34.4,143,416.15,,,,,,59.8757,399.83
,,,,,,,,34.8,143,416.15,,,,,,60.6173,399.36
,,,,,,,,35.2,142,415.15,,,,,,61.3589,398.89
,,,,,,,,35.6,142,415.15,,,,,,62.1005,398.43
,,,,,,,,36,141,414.15,,,,,,62.8421,397.99
,,,,,,,,36.4,141,414.15,,,,,,63.5837,397.55
,,,,,,,,36.8,141,414.15,,,,,,64.3253,397.12
,,,,,,,,37.2,140,413.15,,,,,,65.0669,396.7
,,,,,,,,37.6,140,413.15,,,,,,65.8085,396.29
,,,,,,,,38,140,413.15,,,,,,66.5501,395.89
,,,,,,,,38.4,139,412.15,,,,,,67.2917,395.49
,,,,,,,,38.8,139,412.15,,,,,,68.0333,395.1
,,,,,,,,39.2,139,412.15,,,,,,68.7749,394.72
,,,,,,,,39.6,138,411.15,,,,,,69.5165,394.33
,,,,,,,,40,138,411.15,,,,,,70.2581,393.95
,,,,,,,,40.4,137,410.15,,,,,,70.9997,393.57
,,,,,,,,40.8,137,410.15,,,,,,71.7413,393.2
,,,,,,,,41.2,137,410.15,,,,,,72.4829,392.83
,,,,,,,,41.6,136,409.15,,,,,,73.2245,392.46
,,,,,,,,42,136,409.15,,,,,,73.9661,392.1
,,,,,,,,42.4,135,408.15,,,,,,74.7077,391.75
,,,,,,,,42.8,135,408.15,,,,,,75.4493,391.4
,,,,,,,,43.2,134,407.15,,,,,,76.1909,391.06
,,,,,,,,43.6,134,407.15,,,,,,76.9325,390.72
,,,,,,,,44,134,407.15,,,,,,77.6741,390.39
,,,,,,,,44.4,133,406.15,,,,,,78.4157,390.06
,,,,,,,,44.8,133,406.15,,,,,,79.1573,389.74
,,,,,,,,45.2,132,405.15,,,,,,79.8989,389.43
,,,,,,,,45.6,132,405.15,,,,,,80.6405,389.12
,,,,,,,,46,132,405.15,,,,,,81.3821,388.81
,,,,,,,,46.4,131,404.15,,,,,,82.1237,388.51
,,,,,,,,46.8,131,404.15,,,,,,82.8653,388.22
,,,,,,,,47.2,131,404.15,,,,,,83.6069,387.92
,,,,,,,,47.6,130,403.15,,,,,,84.3485,387.64
,,,,,,,,48,130,403.15,,,,,,85.0901,387.35
,,,,,,,,48.4,130,403.15,,,,,,85.8317,387.07
,,,,,,,,48.8,129,402.15,,,,,,86.5733,386.8
,,,,,,,,49.2,129,402.15,,,,,,87.3149,386.53
,,,,,,,,49.6,129,402.15,,,,,,88.0565,386.27
,,,,,,,,50,129,402.15,,,,,,88.7981,386.01
,,,,,,,,50.4,128,401.15,,,,,,89.5397,385.75
,,,,,,,,50.8,128,401.15,,,,,,90.2813,385.5
,,,,,,,,51.2,128,401.15,,,,,,91.0229,385.25
,,,,,,,,51.6,127,400.15,,,,,,91.7645,385.01
,,,,,,,,52,127,400.15,,,,,,92.5061,384.76
,,,,,,,,52.4,127,400.15,,,,,,93.2477,384.53
,,,,,,,,52.8,127,400.15,,,,,,93.9893,384.29
,,,,,,,,53.2,126,399.15,,,,,,94.7309,384.06
,,,,,,,,53.6,126,399.15,,,,,,95.4725,383.83
,,,,,,,,54,126,399.15,,,,,,96.2141,383.61
,,,,,,,,54.4,125,398.15,,,,,,96.9557,383.39
,,,,,,,,54.8,125,398.15,,,,,,97.6973,383.17
,,,,,,,,55.2,125,398.15,,,,,,98.4389,382.95
,,,,,,,,55.6,124,397.15,,,,,,99.1805,382.74
,,,,,,,,56,124,397.15,,,,,,99.9221,382.53
,,,,,,,,56.4,124,397.15,,,,,,100.6637,382.33
,,,,,,,,56.8,124,397.15,,,,,,101.4053,382.13
,,,,,,,,57.2,123,396.15,,,,,,102.1469,381.93
,,,,,,,,57.6,123,396.15,,,,,,102.8885,381.73
,,,,,,,,58,123,396.15,,,,,,103.6301,381.54
,,,,,,,,58.4,123,396.15,,,,,,104.3717,381.35
,,,,,,,,58.8,122,395.15,,,,,,105.1133,381.16
,,,,,,,,59.2,122,395.15,,,,,,105.8549,380.97
,,,,,,,,59.6,122,395.15,,,,,,106.5965,380.79
,,,,,,,,60,122,395.15,,,,,,107.3381,380.61
,,,,,,,,,,,,,,,,108.0797,380.44
,,,,,,,,,,,,,,,,108.8213,380.26
,,,,,,,,,,,,,,,,109.5629,380.09
,,,,,,,,,,,,,,,,110.3045,379.92
,,,,,,,,,,,,,,,,111.0461,379.76
,,,,,,,,,,,,,,,,111.7877,379.59
,,,,,,,,,,,,,,,,112.5293,379.43
,,,,,,,,,,,,,,,,113.2709,379.27
,,,,,,,,,,,,,,,,114.0125,379.12
,,,,,,,,,,,,,,,,114.7541,378.96
,,,,,,,,,,,,,,,,115.4957,378.81
,,,,,,,,,,,,,,,,116.2373,378.66
,,,,,,,,,,,,,,,,116.9789,378.52
,,,,,,,,,,,,,,,,117.7205,378.37
,,,,,,,,,,,,,,,,118.4621,378.23
,,,,,,,,,,,,,,,,119.2037,378.09
,,,,,,,,,,,,,,,,119.9453,377.95
,,,,,,,,,,,,,,,,120.6869,377.81
,,,,,,,,,,,,,,,,121.4285,377.68
,,,,,,,,,,,,,,,,122.1701,377.55
,,,,,,,,,,,,,,,,122.9117,377.42
,,,,,,,,,,,,,,,,123.6533,377.29
,,,,,,,,,,,,,,,,124.3949,377.16
,,,,,,,,,,,,,,,,125.1365,377.04
,,,,,,,,,,,,,,,,125.8781,376.91
,,,,,,,,,,,,,,,,126.6197,376.79
,,,,,,,,,,,,,,,,127.3613,376.67
,,,,,,,,,,,,,,,,128.1029,376.56
,,,,,,,,,,,,,,,,128.8445,376.44
,,,,,,,,,,,,,,,,129.5861,376.33
,,,,,,,,,,,,,,,,130.3277,376.21
,,,,,,,,,,,,,,,,131.0693,376.1
,,,,,,,,,,,,,,,,131.8109,375.99
,,,,,,,,,,,,,,,,132.5525,375.89
,,,,,,,,,,,,,,,,133.2941,375.78
,,,,,,,,,,,,,,,,134.0357,375.68
,,,,,,,,,,,,,,,,134.7773,375.57
,,,,,,,,,,,,,,,,135.5189,375.47
,,,,,,,,,,,,,,,,136.2605,375.37
,,,,,,,,,,,,,,,,137.0021,375.28
,,,,,,,,,,,,,,,,137.7437,375.18
,,,,,,,,,,,,,,,,138.4853,375.08
,,,,,,,,,,,,,,,,139.2269,374.99
,,,,,,,,,,,,,,,,139.9685,374.9
,,,,,,,,,,,,,,,,140.7101,374.81
,,,,,,,,,,,,,,,,141.4517,374.72
,,,,,,,,,,,,,,,,142.1933,374.63
,,,,,,,,,,,,,,,,142.9349,374.54
,,,,,,,,,,,,,,,,143.6765,374.46
,,,,,,,,,,,,,,,,144.4181,374.37
,,,,,,,,,,,,,,,,145.1597,374.29
,,,,,,,,,,,,,,,,145.9013,374.21
,,,,,,,,,,,,,,,,146.6429,374.13
,,,,,,,,,,,,,,,,147.3845,374.05
,,,,,,,,,,,,,,,,148.1261,373.97
,,,,,,,,,,,,,,,,148.8677,373.89
,,,,,,,,,,,,,,,,149.6093,373.81
,,,,,,,,,,,,,,,,150.3509,373.74
,,,,,,,,,,,,,,,,151.0925,373.67
,,,,,,,,,,,,,,,,151.8341,373.59
,,,,,,,,,,,,,,,,152.5757,373.52
,,,,,,,,,,,,,,,,153.3173,373.45
,,,,,,,,,,,,,,,,154.0589,373.38
,,,,,,,,,,,,,,,,154.8005,373.31
,,,,,,,,,,,,,,,,155.5421,373.25
,,,,,,,,,,,,,,,,156.2837,373.18
,,,,,,,,,,,,,,,,157.0253,373.11
,,,,,,,,,,,,,,,,157.7669,373.05
,,,,,,,,,,,,,,,,158.5085,372.99
,,,,,,,,,,,,,,,,159.2501,372.92
,,,,,,,,,,,,,,,,159.9917,372.86
,,,,,,,,,,,,,,,,160.7333,372.8
,,,,,,,,,,,,,,,,161.4749,372.74
,,,,,,,,,,,,,,,,162.2165,372.68
,,,,,,,,,,,,,,,,162.9581,372.62
,,,,,,,,,,,,,,,,163.6997,372.57
,,,,,,,,,,,,,,,,164.4413,372.51
,,,,,,,,,,,,,,,,165.1829,372.45
,,,,,,,,,,,,,,,,165.9245,372.4
,,,,,,,,,,,,,,,,166.6661,372.35
,,,,,,,,,,,,,,,,167.4077,372.29
,,,,,,,,,,,,,,,,168.1493,372.24
,,,,,,,,,,,,,,,,168.8909,372.19
,,,,,,,,,,,,,,,,169.6325,372.14
,,,,,,,,,,,,,,,,170.3741,372.09
,,,,,,,,,,,,,,,,171.1157,372.04
,,,,,,,,,,,,,,,,171.8573,371.99
,,,,,,,,,,,,,,,,172.5989,371.94
,,,,,,,,,,,,,,,,173.3405,371.89
,,,,,,,,,,,,,,,,174.0821,371.85
,,,,,,,,,,,,,,,,174.8237,371.8
,,,,,,,,,,,,,,,,175.5653,371.76
,,,,,,,,,,,,,,,,176.3069,371.71
,,,,,,,,,,,,,,,,177.0485,371.67
,,,,,,,,,,,,,,,,177.7901,371.63
,,,,,,,,,,,,,,,,178.5317,371.58
,,,,,,,,,,,,,,,,179.2733,371.54
,,,,,,,,,,,,,,,,180.0149,371.5
,,,,,,,,,,,,,,,,180.7565,371.46
,,,,,,,,,,,,,,,,181.4981,371.42
,,,,,,,,,,,,,,,,182.2397,371.38
,,,,,,,,,,,,,,,,182.9813,371.34
,,,,,,,,,,,,,,,,183.7229,371.3
,,,,,,,,,,,,,,,,184.4645,371.26
,,,,,,,,,,,,,,,,185.2061,371.23
,,,,,,,,,,,,,,,,185.9477,371.19
,,,,,,,,,,,,,,,,186.6893,371.15
,,,,,,,,,,,,,,,,187.4309,371.12
,,,,,,,,,,,,,,,,188.1725,371.08
,,,,,,,,,,,,,,,,188.9141,371.05
,,,,,,,,,,,,,,,,189.6557,371.02
,,,,,,,,,,,,,,,,190.3973,370.98
,,,,,,,,,,,,,,,,191.1389,370.95
,,,,,,,,,,,,,,,,191.8805,370.92
,,,,,,,,,,,,,,,,192.6221,370.88
,,,,,,,,,,,,,,,,193.3637,370.85
,,,,,,,,,,,,,,,,194.1053,370.82
,,,,,,,,,,,,,,,,194.8469,370.79
,,,,,,,,,,,,,,,,195.5885,370.76
,,,,,,,,,,,,,,,,196.3301,370.73
,,,,,,,,,,,,,,,,197.0717,370.7
,,,,,,,,,,,,,,,,197.8133,370.67
,,,,,,,,,,,,,,,,198.5549,370.64
,,,,,,,,,,,,,,,,199.2965,370.62
,,,,,,,,,,,,,,,,200.0381,370.59
,,,,,,,,,,,,,,,,200.7797,370.56
,,,,,,,,,,,,,,,,201.5213,370.53
,,,,,,,,,,,,,,,,202.2629,370.51
,,,,,,,,,,,,,,,,203.0045,370.48
,,,,,,,,,,,,,,,,203.7461,370.46
,,,,,,,,,,,,,,,,204.4877,370.43
,,,,,,,,,,,,,,,,205.2293,370.41
,,,,,,,,,,,,,,,,205.9709,370.38
,,,,,,,,,,,,,,,,206.7125,370.36
,,,,,,,,,,,,,,,,207.4541,370.33
,,,,,,,,,,,,,,,,208.1957,370.31
,,,,,,,,,,,,,,,,208.9373,370.29
,,,,,,,,,,,,,,,,209.6789,370.26
,,,,,,,,,,,,,,,,210.4205,370.24
,,,,,,,,,,,,,,,,211.1621,370.22
,,,,,,,,,,,,,,,,211.9037,370.2
,,,,,,,,,,,,,,,,212.6453,370.18
,,,,,,,,,,,,,,,,213.3869,370.15
,,,,,,,,,,,,,,,,214.1285,370.13
,,,,,,,,,,,,,,,,214.8701,370.11
,,,,,,,,,,,,,,,,215.6117,370.09
,,,,,,,,,,,,,,,,216.3533,370.07
,,,,,,,,,,,,,,,,217.0949,370.05
,,,,,,,,,,,,,,,,217.8365,370.03
,,,,,,,,,,,,,,,,218.5781,370.02
,,,,,,,,,,,,,,,,219.3197,370
,,,,,,,,,,,,,,,,220.0613,369.98
,,,,,,,,,,,,,,,,220.8029,369.96
,,,,,,,,,,,,,,,,221.5445,369.94
,,,,,,,,,,,,,,,,222.2861,369.92
,,,,,,,,,,,,,,,,223.0277,369.91
,,,,,,,,,,,,,,,,223.7693,369.89
,,,,,,,,,,,,,,,,224.5109,369.87
,,,,,,,,,,,,,,,,225.2525,369.86
,,,,,,,,,,,,,,,,225.9941,369.84
,,,,,,,,,,,,,,,,226.7357,369.82
,,,,,,,,,,,,,,,,227.4773,369.81
,,,,,,,,,,,,,,,,228.2189,369.79
,,,,,,,,,,,,,,,,228.9605,369.78
,,,,,,,,,,,,,,,,229.7021,369.76
,,,,,,,,,,,,,,,,230.4437,369.75
,,,,,,,,,,,,,,,,231.1853,369.73
,,,,,,,,,,,,,,,,231.9269,369.72
,,,,,,,,,,,,,,,,232.6685,369.7
,,,,,,,,,,,,,,,,233.4101,369.69
,,,,,,,,,,,,,,,,234.1517,369.67
,,,,,,,,,,,,,,,,234.8933,369.66
,,,,,,,,,,,,,,,,235.6349,369.65
,,,,,,,,,,,,,,,,236.3765,369.63
,,,,,,,,,,,,,,,,237.1181,369.62
,,,,,,,,,,,,,,,,237.8597,369.61
,,,,,,,,,,,,,,,,238.6013,369.59
,,,,,,,,,,,,,,,,239.3429,369.58
,,,,,,,,,,,,,,,,240.0845,369.57
,,,,,,,,,,,,,,,,240.8261,369.56
,,,,,,,,,,,,,,,,241.5677,369.54
,,,,,,,,,,,,,,,,242.3093,369.53
,,,,,,,,,,,,,,,,243.0509,369.52
,,,,,,,,,,,,,,,,243.7925,369.51
,,,,,,,,,,,,,,,,244.5341,369.5
,,,,,,,,,,,,,,,,245.2757,369.49
,,,,,,,,,,,,,,,,246.0173,369.48
,,,,,,,,,,,,,,,,246.7589,369.46
,,,,,,,,,,,,,,,,247.5005,369.45
,,,,,,,,,,,,,,,,248.2421,369.44
,,,,,,,,,,,,,,,,248.9837,369.43
,,,,,,,,,,,,,,,,249.7253,369.42
,,,,,,,,,,,,,,,,250.4669,369.41
,,,,,,,,,,,,,,,,251.2085,369.4
,,,,,,,,,,,,,,,,251.9501,369.39
,,,,,,,,,,,,,,,,252.6917,369.38
,,,,,,,,,,,,,,,,253.4333,369.37
,,,,,,,,,,,,,,,,254.1749,369.36
,,,,,,,,,,,,,,,,254.9165,369.35
,,,,,,,,,,,,,,,,255.6581,369.35
,,,,,,,,,,,,,,,,256.3997,369.34
,,,,,,,,,,,,,,,,257.1413,369.33
,,,,,,,,,,,,,,,,257.8829,369.32
,,,,,,,,,,,,,,,,258.6245,369.31
,,,,,,,,,,,,,,,,259.3661,369.3
,,,,,,,,,,,,,,,,260.1077,369.29
,,,,,,,,,,,,,,,,260.8493,369.29
,,,,,,,,,,,,,,,,261.5909,369.28
,,,,,,,,,,,,,,,,262.3325,369.27
,,,,,,,,,,,,,,,,263.0741,369.26
,,,,,,,,,,,,,,,,263.8157,369.25
,,,,,,,,,,,,,,,,264.5573,369.25
,,,,,,,,,,,,,,,,265.2989,369.24
,,,,,,,,,,,,,,,,266.0405,369.23
,,,,,,,,,,,,,,,,266.7821,369.22
,,,,,,,,,,,,,,,,267.5237,369.22
,,,,,,,,,,,,,,,,268.2653,369.21
,,,,,,,,,,,,,,,,269.0069,369.2
,,,,,,,,,,,,,,,,269.7485,369.2
,,,,,,,,,,,,,,,,270.4901,369.19
,,,,,,,,,,,,,,,,271.2317,369.18
,,,,,,,,,,,,,,,,271.9733,369.18
,,,,,,,,,,,,,,,,272.7149,369.17
,,,,,,,,,,,,,,,,273.4565,369.16
,,,,,,,,,,,,,,,,274.1981,369.16
,,,,,,,,,,,,,,,,274.9397,369.15
,,,,,,,,,,,,,,,,275.6813,369.14
,,,,,,,,,,,,,,,,276.4229,369.14
,,,,,,,,,,,,,,,,277.1645,369.13
,,,,,,,,,,,,,,,,277.9061,369.13
,,,,,,,,,,,,,,,,278.6477,369.12
,,,,,,,,,,,,,,,,279.3893,369.11
,,,,,,,,,,,,,,,,280.1309,369.11
,,,,,,,,,,,,,,,,280.8725,369.1
,,,,,,,,,,,,,,,,281.6141,369.1
,,,,,,,,,,,,,,,,282.3557,369.09
,,,,,,,,,,,,,,,,283.0973,369.09
,,,,,,,,,,,,,,,,283.8389,369.08
,,,,,,,,,,,,,,,,284.5805,369.08
,,,,,,,,,,,,,,,,285.3221,369.07
,,,,,,,,,,,,,,,,286.0637,369.07
,,,,,,,,,,,,,,,,286.8053,369.06
,,,,,,,,,,,,,,,,287.5469,369.06
,,,,,,,,,,,,,,,,288.2885,369.05
,,,,,,,,,,,,,,,,289.0301,369.05
,,,,,,,,,,,,,,,,289.7717,369.04
,,,,,,,,,,,,,,,,290.5133,369.04
,,,,,,,,,,,,,,,,291.2549,369.03
,,,,,,,,,,,,,,,,291.9965,369.03
,,,,,,,,,,,,,,,,292.7381,369.03
,,,,,,,,,,,,,,,,293.4797,369.02
,,,,,,,,,,,,,,,,294.2213,369.02
,,,,,,,,,,,,,,,,294.9629,369.01
,,,,,,,,,,,,,,,,295.7045,369.01
,,,,,,,,,,,,,,,,296.4461,369
,,,,,,,,,,,,,,,,297.1877,369
,,,,,,,,,,,,,,,,297.9293,369
,,,,,,,,,,,,,,,,298.6709,368.99
,,,,,,,,,,,,,,,,299.4125,368.99
,,,,,,,,,,,,,,,,300.1541,368.99
,,,,,,,,,,,,,,,,300.8957,368.98
,,,,,,,,,,,,,,,,301.6373,368.98
,,,,,,,,,,,,,,,,302.3789,368.97
,,,,,,,,,,,,,,,,303.1205,368.97
,,,,,,,,,,,,,,,,303.8621,368.97
,,,,,,,,,,,,,,,,304.6037,368.96
,,,,,,,,,,,,,,,,305.3453,368.96
,,,,,,,,,,,,,,,,306.0869,368.96
,,,,,,,,,,,,,,,,306.8285,368.95
,,,,,,,,,,,,,,,,307.5701,368.95
,,,,,,,,,,,,,,,,308.3117,368.95
,,,,,,,,,,,,,,,,309.0533,368.94
,,,,,,,,,,,,,,,,309.7949,368.94
,,,,,,,,,,,,,,,,310.5365,368.94
,,,,,,,,,,,,,,,,311.2781,368.94
,,,,,,,,,,,,,,,,312.0197,368.93
,,,,,,,,,,,,,,,,312.7613,368.93
,,,,,,,,,,,,,,,,313.5029,368.93
,,,,,,,,,,,,,,,,314.2445,368.92
,,,,,,,,,,,,,,,,314.9861,368.92
,,,,,,,,,,,,,,,,315.7277,368.92
,,,,,,,,,,,,,,,,316.4693,368.92
,,,,,,,,,,,,,,,,317.2109,368.91
,,,,,,,,,,,,,,,,317.9525,368.91
,,,,,,,,,,,,,,,,318.6941,368.91
,,,,,,,,,,,,,,,,319.4357,368.91
,,,,,,,,,,,,,,,,320.1773,368.9
,,,,,,,,,,,,,,,,320.9189,368.9
,,,,,,,,,,,,,,,,321.6605,368.9
,,,,,,,,,,,,,,,,322.4021,368.9
,,,,,,,,,,,,,,,,323.1437,368.89
,,,,,,,,,,,,,,,,323.8853,368.89
,,,,,,,,,,,,,,,,324.6269,368.89
,,,,,,,,,,,,,,,,325.3685,368.89
,,,,,,,,,,,,,,,,326.1101,368.88
,,,,,,,,,,,,,,,,326.8517,368.88
,,,,,,,,,,,,,,,,327.5933,368.88
,,,,,,,,,,,,,,,,328.3349,368.88
,,,,,,,,,,,,,,,,329.0765,368.87
,,,,,,,,,,,,,,,,329.8181,368.87
,,,,,,,,,,,,,,,,330.5597,368.87
,,,,,,,,,,,,,,,,331.3013,368.87
,,,,,,,,,,,,,,,,332.0429,368.87
,,,,,,,,,,,,,,,,332.7845,368.86
,,,,,,,,,,,,,,,,333.5261,368.86
,,,,,,,,,,,,,,,,334.2677,368.86
,,,,,,,,,,,,,,,,335.0093,368.86
,,,,,,,,,,,,,,,,335.7509,368.86
,,,,,,,,,,,,,,,,336.4925,368.86
,,,,,,,,,,,,,,,,337.2341,368.85
,,,,,,,,,,,,,,,,337.9757,368.85
,,,,,,,,,,,,,,,,338.7173,368.85
,,,,,,,,,,,,,,,,339.4589,368.85
,,,,,,,,,,,,,,,,340.2005,368.85
,,,,,,,,,,,,,,,,340.9421,368.85
,,,,,,,,,,,,,,,,341.6837,368.84
,,,,,,,,,,,,,,,,342.4253,368.84
,,,,,,,,,,,,,,,,343.1669,368.84
,,,,,,,,,,,,,,,,343.9085,368.84
,,,,,,,,,,,,,,,,344.6501,368.84
,,,,,,,,,,,,,,,,345.3917,368.84
,,,,,,,,,,,,,,,,346.1333,368.83
,,,,,,,,,,,,,,,,346.8749,368.83
,,,,,,,,,,,,,,,,347.6165,368.83
,,,,,,,,,,,,,,,,348.3581,368.83
,,,,,,,,,,,,,,,,349.0997,368.83
,,,,,,,,,,,,,,,,349.8413,368.83
,,,,,,,,,,,,,,,,350.5829,368.83
,,,,,,,,,,,,,,,,351.3245,368.82
,,,,,,,,,,,,,,,,352.0661,368.82
,,,,,,,,,,,,,,,,352.8077,368.82
,,,,,,,,,,,,,,,,353.5493,368.82
,,,,,,,,,,,,,,,,354.2909,368.82
,,,,,,,,,,,,,,,,355.0325,368.82
,,,,,,,,,,,,,,,,355.7741,368.82
,,,,,,,,,,,,,,,,356.5157,368.82
,,,,,,,,,,,,,,,,357.2573,368.81
,,,,,,,,,,,,,,,,357.9989,368.81
,,,,,,,,,,,,,,,,358.7405,368.81
,,,,,,,,,,,,,,,,359.4821,368.81
,,,,,,,,,,,,,,,,360.2237,368.81
,,,,,,,,,,,,,,,,360.9653,368.81
,,,,,,,,,,,,,,,,361.7069,368.81
,,,,,,,,,,,,,,,,362.4485,368.81
,,,,,,,,,,,,,,,,363.1901,368.8
,,,,,,,,,,,,,,,,363.9317,368.8
,,,,,,,,,,,,,,,,364.6733,368.8
,,,,,,,,,,,,,,,,365.4149,368.8
,,,,,,,,,,,,,,,,366.1565,368.8
,,,,,,,,,,,,,,,,366.8981,368.8
,,,,,,,,,,,,,,,,367.6397,368.8
,,,,,,,,,,,,,,,,368.3813,368.8
,,,,,,,,,,,,,,,,369.1229,368.8
,,,,,,,,,,,,,,,,369.8645,368.8
,,,,,,,,,,,,,,,,370.6061,368.79
,,,,,,,,,,,,,,,,371.3477,368.79
,,,,,,,,,,,,,,,,372.0893,368.79
,,,,,,,,,,,,,,,,372.8309,368.79
,,,,,,,,,,,,,,,,373.5725,368.79
,,,,,,,,,,,,,,,,374.3141,368.79
,,,,,,,,,,,,,,,,375.0557,368.79
,,,,,,,,,,,,,,,,375.7973,368.79
,,,,,,,,,,,,,,,,376.5389,368.79
,,,,,,,,,,,,,,,,377.2805,368.79
,,,,,,,,,,,,,,,,378.0221,368.79
,,,,,,,,,,,,,,,,378.7637,368.79
,,,,,,,,,,,,,,,,379.5053,368.78
,,,,,,,,,,,,,,,,380.2469,368.78
,,,,,,,,,,,,,,,,380.9885,368.78
,,,,,,,,,,,,,,,,381.7301,368.78
,,,,,,,,,,,,,,,,382.4717,368.78
,,,,,,,,,,,,,,,,383.2133,368.78
,,,,,,,,,,,,,,,,383.9549,368.78
,,,,,,,,,,,,,,,,384.6965,368.78
,,,,,,,,,,,,,,,,385.4381,368.78
,,,,,,,,,,,,,,,,386.1797,368.78
,,,,,,,,,,,,,,,,386.9213,368.78
,,,,,,,,,,,,,,,,387.6629,368.78
,,,,,,,,,,,,,,,,388.4045,368.78
,,,,,,,,,,,,,,,,389.1461,368.78
,,,,,,,,,,,,,,,,389.8877,368.77
,,,,,,,,,,,,,,,,390.6293,368.77
,,,,,,,,,,,,,,,,391.3709,368.77
,,,,,,,,,,,,,,,,392.1125,368.77
,,,,,,,,,,,,,,,,392.8541,368.77
,,,,,,,,,,,,,,,,393.5957,368.77
,,,,,,,,,,,,,,,,394.3373,368.77
,,,,,,,,,,,,,,,,395.0789,368.77
,,,,,,,,,,,,,,,,395.8205,368.77
,,,,,,,,,,,,,,,,396.5621,368.77
,,,,,,,,,,,,,,,,397.3037,368.77
,,,,,,,,,,,,,,,,398.0453,368.77
,,,,,,,,,,,,,,,,398.7869,368.77
,,,,,,,,,,,,,,,,399.5285,368.77
,,,,,,,,,,,,,,,,400.2701,368.77
,,,,,,,,,,,,,,,,401.0117,368.77
,,,,,,,,,,,,,,,,401.7533,368.77
,,,,,,,,,,,,,,,,402.4949,368.77
,,,,,,,,,,,,,,,,403.2365,368.77
,,,,,,,,,,,,,,,,403.9781,368.76
,,,,,,,,,,,,,,,,404.7197,368.76
,,,,,,,,,,,,,,,,405.4613,368.76
,,,,,,,,,,,,,,,,406.2029,368.76
,,,,,,,,,,,,,,,,406.9445,368.76
,,,,,,,,,,,,,,,,407.6861,368.76
,,,,,,,,,,,,,,,,408.4277,368.76
,,,,,,,,,,,,,,,,409.1693,368.76
,,,,,,,,,,,,,,,,409.9109,368.76
,,,,,,,,,,,,,,,,410.6525,368.76
,,,,,,,,,,,,,,,,411.3941,368.76
,,,,,,,,,,,,,,,,412.1357,368.76
,,,,,,,,,,,,,,,,412.8773,368.76
,,,,,,,,,,,,,,,,413.6189,368.76
,,,,,,,,,,,,,,,,414.3605,368.76
,,,,,,,,,,,,,,,,415.1021,368.76
,,,,,,,,,,,,,,,,415.8437,368.76
,,,,,,,,,,,,,,,,416.5853,368.76
,,,,,,,,,,,,,,,,417.3269,368.76
,,,,,,,,,,,,,,,,418.0685,368.76
,,,,,,,,,,,,,,,,418.8101,368.76
,,,,,,,,,,,,,,,,419.5517,368.76
,,,,,,,,,,,,,,,,420.2933,368.76
,,,,,,,,,,,,,,,,421.0349,368.76
,,,,,,,,,,,,,,,,421.7765,368.75
,,,,,,,,,,,,,,,,422.5181,368.75
,,,,,,,,,,,,,,,,423.2597,368.75
,,,,,,,,,,,,,,,,424.0013,368.75
,,,,,,,,,,,,,,,,424.7429,368.75
,,,,,,,,,,,,,,,,425.4845,368.75
,,,,,,,,,,,,,,,,426.2261,368.75
,,,,,,,,,,,,,,,,426.9677,368.75
,,,,,,,,,,,,,,,,427.7093,368.75
,,,,,,,,,,,,,,,,428.4509,368.75
,,,,,,,,,,,,,,,,429.1925,368.75
,,,,,,,,,,,,,,,,429.9341,368.75
,,,,,,,,,,,,,,,,430.6757,368.75
,,,,,,,,,,,,,,,,431.4173,368.75
,,,,,,,,,,,,,,,,432.1589,368.75
,,,,,,,,,,,,,,,,432.9005,368.75
,,,,,,,,,,,,,,,,433.6421,368.75
,,,,,,,,,,,,,,,,434.3837,368.75
,,,,,,,,,,,,,,,,435.1253,368.75
,,,,,,,,,,,,,,,,435.8669,368.75
,,,,,,,,,,,,,,,,436.6085,368.75
,,,,,,,,,,,,,,,,437.3501,368.75
,,,,,,,,,,,,,,,,438.0917,368.75
,,,,,,,,,,,,,,,,438.8333,368.75
,,,,,,,,,,,,,,,,439.5749,368.75
,,,,,,,,,,,,,,,,440.3165,368.75
,,,,,,,,,,,,,,,,441.0581,368.75
,,,,,,,,,,,,,,,,441.7997,368.75
,,,,,,,,,,,,,,,,442.5413,368.75
,,,,,,,,,,,,,,,,443.2829,368.75
,,,,,,,,,,,,,,,,444.0245,368.75
,,,,,,,,,,,,,,,,444.7661,368.75
,,,,,,,,,,,,,,,,445.5077,368.75
,,,,,,,,,,,,,,,,446.2493,368.75
,,,,,,,,,,,,,,,,446.9909,368.75
,,,,,,,,,,,,,,,,447.7325,368.75
,,,,,,,,,,,,,,,,448.4741,368.75
,,,,,,,,,,,,,,,,449.2157,368.75
,,,,,,,,,,,,,,,,449.9573,368.75
,,,,,,,,,,,,,,,,450.6989,368.75
,,,,,,,,,,,,,,,,451.4405,368.74
,,,,,,,,,,,,,,,,452.1821,368.74
,,,,,,,,,,,,,,,,452.9237,368.74
,,,,,,,,,,,,,,,,453.6653,368.74
,,,,,,,,,,,,,,,,454.4069,368.74
,,,,,,,,,,,,,,,,455.1485,368.74
,,,,,,,,,,,,,,,,455.8901,368.74
,,,,,,,,,,,,,,,,456.6317,368.74
,,,,,,,,,,,,,,,,457.3733,368.74
,,,,,,,,,,,,,,,,458.1149,368.74
,,,,,,,,,,,,,,,,458.8565,368.74
,,,,,,,,,,,,,,,,459.5981,368.74
,,,,,,,,,,,,,,,,460.3397,368.74
,,,,,,,,,,,,,,,,461.0813,368.74
,,,,,,,,,,,,,,,,461.8229,368.74
,,,,,,,,,,,,,,,,462.5645,368.74
,,,,,,,,,,,,,,,,463.3061,368.74
,,,,,,,,,,,,,,,,464.0477,368.74
,,,,,,,,,,,,,,,,464.7893,368.74
,,,,,,,,,,,,,,,,465.5309,368.74
,,,,,,,,,,,,,,,,466.2725,368.74
,,,,,,,,,,,,,,,,467.0141,368.74
,,,,,,,,,,,,,,,,467.7557,368.74
,,,,,,,,,,,,,,,,468.4973,368.74
,,,,,,,,,,,,,,,,469.2389,368.74
,,,,,,,,,,,,,,,,469.9805,368.74
,,,,,,,,,,,,,,,,470.7221,368.74
,,,,,,,,,,,,,,,,471.4637,368.74
,,,,,,,,,,,,,,,,472.2053,368.74
,,,,,,,,,,,,,,,,472.9469,368.74
,,,,,,,,,,,,,,,,473.6885,368.74
,,,,,,,,,,,,,,,,474.4301,368.74
,,,,,,,,,,,,,,,,475.1717,368.74
,,,,,,,,,,,,,,,,475.9133,368.74
,,,,,,,,,,,,,,,,476.6549,368.74
,,,,,,,,,,,,,,,,477.3965,368.74
,,,,,,,,,,,,,,,,478.1381,368.74
,,,,,,,,,,,,,,,,478.8797,368.74
,,,,,,,,,,,,,,,,479.6213,368.74
,,,,,,,,,,,,,,,,480.3629,368.74
,,,,,,,,,,,,,,,,481.1045,368.74
,,,,,,,,,,,,,,,,481.8461,368.74
,,,,,,,,,,,,,,,,482.5877,368.74
,,,,,,,,,,,,,,,,483.3293,368.74
,,,,,,,,,,,,,,,,484.0709,368.74
,,,,,,,,,,,,,,,,484.8125,368.74
,,,,,,,,,,,,,,,,485.5541,368.74
,,,,,,,,,,,,,,,,486.2957,368.74
,,,,,,,,,,,,,,,,487.0373,368.74
,,,,,,,,,,,,,,,,487.7789,368.74
,,,,,,,,,,,,,,,,488.5205,368.74
,,,,,,,,,,,,,,,,489.2621,368.74
,,,,,,,,,,,,,,,,490.0037,368.74
,,,,,,,,,,,,,,,,490.7453,368.74
,,,,,,,,,,,,,,,,491.4869,368.74
,,,,,,,,,,,,,,,,492.2285,368.74
,,,,,,,,,,,,,,,,492.9701,368.74
,,,,,,,,,,,,,,,,493.7117,368.74
,,,,,,,,,,,,,,,,494.4533,368.74
,,,,,,,,,,,,,,,,495.1949,368.74
,,,,,,,,,,,,,,,,495.9365,368.74
,,,,,,,,,,,,,,,,496.6781,368.74
,,,,,,,,,,,,,,,,497.4197,368.74
,,,,,,,,,,,,,,,,498.1613,368.74
,,,,,,,,,,,,,,,,498.9029,368.74
,,,,,,,,,,,,,,,,499.6445,368.74
,,,,,,,,,,,,,,,,500.3861,368.74
,,,,,,,,,,,,,,,,501.1277,368.74
,,,,,,,,,,,,,,,,501.8693,368.74
,,,,,,,,,,,,,,,,502.6109,368.74
,,,,,,,,,,,,,,,,503.3525,368.74
,,,,,,,,,,,,,,,,504.0941,368.74
,,,,,,,,,,,,,,,,504.8357,368.74
,,,,,,,,,,,,,,,,505.5773,368.74
,,,,,,,,,,,,,,,,506.3189,368.74
,,,,,,,,,,,,,,,,507.0605,368.74
,,,,,,,,,,,,,,,,507.8021,368.74
,,,,,,,,,,,,,,,,508.5437,368.74
,,,,,,,,,,,,,,,,509.2853,368.74
,,,,,,,,,,,,,,,,510.0269,368.74
,,,,,,,,,,,,,,,,510.7685,368.74
,,,,,,,,,,,,,,,,511.5101,368.74
,,,,,,,,,,,,,,,,512.2517,368.74


==> Data/result_pekk_2p5mm.csv <==
time,temp(C),Temp (K),Unnamed: 3,time.1,temp(C).1,Temp (K).1,Unnamed: 7,time.2,temp(C).2,Temp (K).2,Unnamed: 11,time.3,temp(C).3,Temp (K).3,15,Time (s),Temp Sim (K)
,,,,,,,,,,,,,,,,,
0.168067227,329.163332,602.313332,,0,350.5944044,623.7444044,,0,356,629.15,,0,356,629.15,,0.293599999999998,591.82
0.056022409,312.795118,585.945118,,0.168067227,334.5204749,607.6704749,,0.399999999999999,333.827,606.977,,0.800000000000004,328.812,601.962,,0.701999999999998,582.36
1.06442577,296.7161865,569.8661865,,1.400560224,313.9755902,587.1255902,,0.799999999999997,325.648,598.798,,1.6,311.17,584.32,,1.1104,573.97
2.408963585,283.3133253,556.4633253,,2.521008403,293.4315393,566.5815393,,1.2,317.457,590.607,,2.4,298.929,572.079,,1.5188,567.33
6.554621849,266.0205749,539.1705749,,5.098039216,271.0909364,544.2409364,,1.6,311.076,584.226,,3.2,289.259,562.409,,1.9272,561.62
9.019607843,254.0974723,527.2474723,,7.114845938,258.5759304,531.7259304,,2,305.657,578.807,,4.00000000000001,281.17,554.32,,2.3356,556.69
11.2605042,258.2474657,531.3974657,,9.579831933,247.2480659,520.3980659,,2.4,300.478,573.628,,4.8,274.022,547.172,,2.744,552.31
14.28571429,259.1178138,532.2678138,,9.915966387,258.2574697,531.4074697,,2.8,295.762,568.912,,5.6,267.671,540.821,,3.15239999999999,548.37
17.87114846,251.0554222,524.2054222,,10.81232493,264.5008003,537.6508003,,3.2,291.368,564.518,,6.4,261.948,535.098,,3.56079999999999,544.79
21.45658263,245.0763639,518.2263639,,12.26890756,267.4661531,540.6161531,,3.6,287.261,560.411,,7.2,256.763,529.913,,3.96919999999999,541.5
24.70588235,243.5640923,516.7140923,,14.28571429,262.0940043,535.2440043,,4,283.401,556.551,,8.00000000000001,252.16,525.31,,4.37759999999999,538.45
28.7394958,238.4745565,511.6245565,,16.41456583,255.2329265,528.3829265,,4.4,279.759,552.909,,8.8,249.309,522.459,,4.78599999999999,535.6
35.0140056,232.1778711,505.3278711,,18.767507,246.5844671,519.7344671,,4.8,276.313,549.463,,9.6,259.029,532.179,,5.19439999999999,532.94
39.49579832,229.168334,502.318334,,21.12044818,242.4002935,515.5502935,,5.2,273.044,546.194,,10.4,262.259,535.409,,5.6028,530.42
43.64145658,224.3755836,497.5255836,,24.3697479,242.9713552,516.1213552,,5.6,269.935,543.085,,11.2,270.144,543.294,,6.0112,528.04
48.34733894,220.4715219,493.6215219,,28.96358543,235.4966987,508.6466987,,6,266.972,540.122,,12,272.969,546.119,,6.4196,525.77
52.4929972,216.8692477,490.0192477,,32.66106443,230.4096639,503.5596639,,6.4,264.143,537.293,,12.8,272.745,545.895,,6.828,523.61
58.31932773,211.4687542,484.6187542,,36.58263305,225.3209617,498.4709617,,6.8,261.431,534.581,,13.6,270.521,543.671,,7.2364,521.55
64.59383754,206.9577831,480.1077831,,42.24089636,219.9217187,493.0717187,,7.2,258.85,532,,14.4,267.397,540.547,,7.6448,519.57
70.19607843,204.8327664,477.9827664,,45.88235294,214.4382753,487.5882753,,7.6,256.348,529.498,,15.2,263.918,537.068,,8.0532,517.67
76.02240896,200.3251301,473.4751301,,48.77684407,209.2084056,482.3584056,,7.99999999999999,253.906,527.056,,16,260.322,533.472,,8.4616,515.85
81.62464986,196.4143991,469.5643991,,51.76470588,206.209984,479.359984,,8.4,251.828,524.978,,16.8,256.733,529.883,,8.87,514.06
86.44257703,195.1880752,468.3380752,,55.59290383,200.4771353,473.6271353,,8.8,248.746,521.896,,17.6,253.211,526.361,,9.2784,512.45
91.59663866,191.875917,465.025917,,60.26143791,195.9781135,469.1281135,,9.2,249.758,522.908,,18.4,249.79,522.94,,9.6868,510.42
97.64705882,189.7475657,462.8975657,,63.99626517,191.4860389,464.6360389,,10.4,249.426,522.576,,19.2,246.495,519.645,,10.0952,510.42
104.8179272,185.2299253,458.3799253,,68.38468721,187.2371171,460.3871171,,10.8,261.818,534.968,,20,243.465,516.615,,10.5036,531.62
109.4117647,184.0052688,457.1552688,,72.77310924,183.7322429,456.8822429,,11.2,267.098,540.248,,20.8,242.252,515.402,,10.912,542.95
114.4537815,180.9915633,454.1415633,,77.44164332,179.2332211,452.3832211,,11.6,270.028,543.178,,21.6,241.832,514.982,,11.3204,542.7
120.280112,179.7577364,452.9077364,,82.20354809,175.4775521,448.6275521,,12,271.219,544.369,,22.4,242.596,515.746,,11.7288,543.24
,,,,85.93837535,171.7295251,444.8795251,,12.4,271.414,544.564,,23.2,243.639,516.789,,12.1372,542.35
,,,,90.70028011,168.7179038,441.8679038,,12.8,271.01,544.16,,24,244.429,517.579,,12.5456,541.15
,,,,94.71521942,166.4558879,439.6058879,,13.2,270.152,543.302,,24.8,244.664,517.814,,12.954,539.66
,,,,99.57049486,163.6915877,436.8415877,,13.6,268.992,542.142,,25.6,244.323,517.473,,13.3624,538.04
,,,,103.8655462,161.1794718,434.3294718,,14,267.621,540.771,,26.4,243.497,516.647,,13.7708,536.34
,,,,108.0672269,159.9081299,433.0581299,,14.4,266.102,539.252,,27.2,242.301,515.451,,14.1792,534.61
,,,,112.2689076,157.8927404,431.0427404,,14.8,264.484,537.634,,28,240.836,513.986,,14.5876,532.87
,,,,116.0037348,156.3768563,429.5268563,,15.2,262.799,535.949,,28.8,239.181,512.331,,14.996,531.15
,,,,120.5788982,154.3586879,427.5086879,,15.6,261.071,534.221,,29.6,237.398,510.548,,15.4044,529.45
,,,,,,,,16,259.32,532.47,,30.4,235.53,508.68,,15.8128,527.78
,,,,,,,,16.4,257.559,530.709,,31.2,233.626,506.776,,16.2212,526.14
,,,,,,,,16.8,255.799,528.949,,32,231.926,505.076,,16.6296,524.53
,,,,,,,,17.2,254.048,527.198,,32.8,230.524,503.674,,17.038,522.95
,,,,,,,,17.6,252.309,525.459,,33.6,229.523,502.673,,17.4464,521.41
,,,,,,,,18,250.593,523.743,,34.4,228.882,502.032,,17.8548,519.91
,,,,,,,,18.4,248.901,522.051,,35.2,228.482,501.632,,18.2632,518.45
,,,,,,,,18.8,247.205,520.355,,36,228.178,501.328,,18.6716,516.95
,,,,,,,,19.2,245.646,518.796,,36.8,227.854,501.004,,19.08,515.81
,,,,,,,,19.6,243.735,516.885,,37.6,227.438,500.588,,19.4884,513.32
,,,,,,,,20,242.74,515.89,,38.4,226.897,500.047,,19.8968,513.35
,,,,,,,,20.8,241.89,515.04,,39.2,226.223,499.373,,20.3052,515.98
,,,,,,,,21.6,242.67,515.82,,40,225.423,498.573,,20.7136,518.23
,,,,,,,,23.2,243.65,516.8,,40.8,224.511,497.661,,21.122,519.84
,,,,,,,,23.6,244.254,517.404,,41.6,223.502,496.652,,21.5304,520.92
,,,,,,,,24,244.589,517.739,,42.4,222.415,495.565,,21.9388,521.56
,,,,,,,,24.4,244.692,517.842,,43.2,221.293,494.443,,22.3472,521.85
,,,,,,,,24.8,244.595,517.745,,44,220.187,493.337,,22.7556,521.86
,,,,,,,,25.2,244.33,517.48,,44.8,219.151,492.301,,23.164,521.66
,,,,,,,,25.6,243.922,517.072,,45.6,218.225,491.375,,23.5724,521.29
,,,,,,,,26,243.394,516.544,,46.4,217.422,490.572,,23.9808,520.79
,,,,,,,,26.4,242.766,515.916,,47.2,216.729,489.879,,24.3892,520.19
,,,,,,,,26.8,242.055,515.205,,48,216.118,489.268,,24.7976,519.5
,,,,,,,,27.2,241.275,514.425,,48.8,215.556,488.706,,25.206,518.75
,,,,,,,,27.6,240.438,513.588,,49.6,215.011,488.161,,25.6144,517.96
,,,,,,,,28,239.555,512.705,,50.4,214.46,487.61,,26.0228,517.12
,,,,,,,,28.4,238.633,511.783,,51.2,213.885,487.035,,26.4312,516.26
,,,,,,,,28.8,237.681,510.831,,52,213.276,486.426,,26.8396,515.37
,,,,,,,,29.2,236.707,509.857,,52.8,212.626,485.776,,27.248,514.46
,,,,,,,,29.6,235.703,508.853,,53.6,211.935,485.085,,27.6564,513.55
,,,,,,,,30,234.722,507.872,,54.4,211.207,484.357,,28.0648,512.63
,,,,,,,,30.4,233.635,506.785,,55.2,210.453,483.603,,28.4732,511.7
,,,,,,,,30.8,232.656,505.806,,56,209.69,482.84,,28.8816,510.77
,,,,,,,,31.2,231.812,504.962,,56.8,208.936,482.086,,29.29,509.84
,,,,,,,,31.6,230.455,503.605,,57.6,208.208,481.358,,29.6984,508.89
,,,,,,,,32,229.247,502.397,,58.4,207.518,480.668,,30.1068,507.63
,,,,,,,,32.4,228.46,501.61,,59.2,206.87,480.02,,30.5152,506.26
,,,,,,,,32.8,228.014,501.164,,60,206.26,479.41,,30.9236,505.55
,,,,,,,,33.2,227.809,500.959,,60.8,205.683,478.833,,31.332,505.45
,,,,,,,,33.6,227.75,500.9,,61.6,205.13,478.28,,31.7404,505.6
,,,,,,,,34,227.762,500.912,,62.4,204.591,477.741,,32.1488,505.86
,,,,,,,,34.4,227.797,500.947,,63.2,204.057,477.207,,32.5572,506.14
,,,,,,,,34.8,227.82,500.97,,64,203.522,476.672,,32.9656,506.38
,,,,,,,,35.2,227.812,500.962,,64.8,202.979,476.129,,33.374,506.55
,,,,,,,,35.6,227.758,500.908,,65.6,202.426,475.576,,33.7824,506.64
,,,,,,,,36,227.654,500.804,,66.4,201.861,475.011,,34.1908,506.65
,,,,,,,,36.4,227.496,500.646,,67.2,201.285,474.435,,34.5992,506.59
,,,,,,,,36.8,227.283,500.433,,68,200.703,473.853,,35.0076,506.46
,,,,,,,,37.2,227.018,500.168,,68.8,200.12,473.27,,35.416,506.26
,,,,,,,,37.6,226.704,499.854,,69.6,199.543,472.693,,35.8244,506.01
,,,,,,,,38,226.343,499.493,,70.4,198.976,472.126,,36.2328,505.7
,,,,,,,,38.4,225.94,499.09,,71.2,198.424,471.574,,36.6412,505.35
,,,,,,,,38.8,225.497,498.647,,72,197.888,471.038,,37.0496,504.96
,,,,,,,,39.2,225.018,498.168,,72.8,197.368,470.518,,37.458,504.53
,,,,,,,,39.6,224.508,497.658,,73.6,196.863,470.013,,37.8664,504.07
,,,,,,,,40,223.97,497.12,,74.4,196.371,469.521,,38.2748,503.59
,,,,,,,,40.4,223.402,496.552,,75.2,195.888,469.038,,38.6832,503.06
,,,,,,,,40.8,222.822,495.972,,76,195.412,468.562,,39.0916,502.63
,,,,,,,,41.2,222.205,495.355,,76.8,194.939,468.089,,39.5,502.13
,,,,,,,,41.6,221.572,494.722,,77.6,194.468,467.618,,39.9084,501.43
,,,,,,,,42,220.976,494.126,,78.4,193.995,467.145,,40.3168,500.68
,,,,,,,,42.4,220.306,493.456,,79.2,193.522,466.672,,40.7252,500.03
,,,,,,,,42.8,219.588,492.738,,80,193.048,466.198,,41.1336,499.5
,,,,,,,,43.2,218.895,492.045,,80.8,192.574,465.724,,41.542,499.1
,,,,,,,,43.6,218.266,491.416,,81.6,192.103,465.253,,41.9504,498.79
,,,,,,,,44,217.717,490.867,,82.4,191.635,464.785,,42.3588,498.55
,,,,,,,,44.4,217.247,490.397,,83.2,191.174,464.324,,42.7672,498.36
,,,,,,,,44.8,216.848,489.998,,84,190.72,463.87,,43.1756,498.19
,,,,,,,,45.2,216.505,489.655,,84.8,190.274,463.424,,43.584,498.04
,,,,,,,,45.6,216.205,489.355,,85.6,189.836,462.986,,43.9924,497.88
,,,,,,,,46,215.936,489.086,,86.4,189.407,462.557,,44.4008,497.72
,,,,,,,,46.4,215.687,488.837,,87.2,188.984,462.134,,44.8092,497.55
,,,,,,,,46.8,215.448,488.598,,88,188.567,461.717,,45.2176,497.36
,,,,,,,,47.2,215.211,488.361,,88.8,188.156,461.306,,45.626,497.15
,,,,,,,,47.6,214.973,488.123,,89.6,187.748,460.898,,46.0344,496.93
,,,,,,,,48,214.727,487.877,,90.4,187.343,460.493,,46.4428,496.69
,,,,,,,,48.4,214.47,487.62,,91.2,186.941,460.091,,46.8512,496.42
,,,,,,,,48.8,214.201,487.351,,92,186.541,459.691,,47.2596,496.14
,,,,,,,,49.2,213.918,487.068,,92.8,186.142,459.292,,47.668,495.84
,,,,,,,,49.6,213.62,486.77,,93.6,185.746,458.896,,48.0764,495.53
,,,,,,,,50,213.307,486.457,,94.4,185.353,458.503,,48.4848,495.2
,,,,,,,,50.4,212.977,486.127,,95.2,184.964,458.114,,48.8932,494.85
,,,,,,,,50.8,212.633,485.783,,96,184.578,457.728,,49.3016,494.49
,,,,,,,,51.2,212.272,485.422,,96.8,184.197,457.347,,49.71,494.1
,,,,,,,,51.6,211.9,485.05,,97.6,183.821,456.971,,50.1184,493.74
,,,,,,,,52,211.512,484.662,,98.4,183.45,456.6,,50.5268,493.38
,,,,,,,,52.4,211.107,484.257,,99.2,183.084,456.234,,50.9352,492.96
,,,,,,,,52.8,210.7,483.85,,100,182.723,455.873,,51.3436,492.51
,,,,,,,,53.2,210.279,483.429,,100.8,182.366,455.516,,51.752,492.04
,,,,,,,,53.6,209.838,482.988,,101.6,182.013,455.163,,52.1604,491.59
,,,,,,,,54,209.384,482.534,,102.4,181.664,454.814,,52.5688,491.17
,,,,,,,,54.4,208.927,482.077,,103.2,181.318,454.468,,52.9772,490.78
,,,,,,,,54.8,208.477,481.627,,104,180.974,454.124,,53.3856,490.43
,,,,,,,,55.2,208.044,481.194,,104.8,180.634,453.784,,53.794,490.11
,,,,,,,,55.6,207.63,480.78,,105.6,180.296,453.446,,54.2024,489.81
,,,,,,,,56,207.24,480.39,,106.4,179.961,453.111,,54.6108,489.54
,,,,,,,,56.4,206.872,480.022,,107.2,179.629,452.779,,55.0192,489.28
,,,,,,,,56.8,206.525,479.675,,108,179.3,452.45,,55.4276,489.04
,,,,,,,,57.2,206.198,479.348,,108.8,178.974,452.124,,55.836,488.8
,,,,,,,,57.6,205.887,479.037,,109.6,178.652,451.802,,56.2444,488.57
,,,,,,,,58,205.59,478.74,,110.4,178.333,451.483,,56.6528,488.34
,,,,,,,,58.4,205.303,478.453,,111.2,178.018,451.168,,57.0612,488.11
,,,,,,,,58.8,205.025,478.175,,112,177.707,450.857,,57.4696,487.88
,,,,,,,,59.2,204.751,477.901,,112.8,177.399,450.549,,57.878,487.64
,,,,,,,,59.6,204.482,477.632,,113.6,177.094,450.244,,58.2864,487.4
,,,,,,,,60,204.213,477.363,,114.4,176.792,449.942,,58.6948,487.16
,,,,,,,,60.4,203.945,477.095,,115.2,176.494,449.644,,59.1032,486.91
,,,,,,,,60.8,203.675,476.825,,116,176.198,449.348,,59.5116,486.65
,,,,,,,,61.2,203.402,476.552,,116.8,175.905,449.055,,59.92,486.39
,,,,,,,,61.6,203.126,476.276,,117.6,175.614,448.764,,60.3284,486.14
,,,,,,,,62,202.845,475.995,,118.4,175.327,448.477,,60.7368,485.86
,,,,,,,,62.4,202.56,475.71,,119.2,175.041,448.191,,61.1452,485.58
,,,,,,,,62.8,202.27,475.42,,120,174.759,447.909,,61.5536,485.28
,,,,,,,,63.2,201.973,475.123,,,,,,61.962,484.97
,,,,,,,,63.6,201.672,474.822,,,,,,62.3704,484.66
,,,,,,,,64,201.366,474.516,,,,,,62.7788,484.36
,,,,,,,,64.4,201.054,474.204,,,,,,63.1872,484.06
,,,,,,,,64.8,200.734,473.884,,,,,,63.5956,483.78
,,,,,,,,65.2,200.408,473.558,,,,,,64.004,483.5
,,,,,,,,65.6,200.078,473.228,,,,,,64.4124,483.23
,,,,,,,,66,199.747,472.897,,,,,,64.8208,482.97
,,,,,,,,66.4,199.417,472.567,,,,,,65.2292,482.72
,,,,,,,,66.8,199.091,472.241,,,,,,65.6376,482.47
,,,,,,,,67.2,198.771,471.921,,,,,,66.046,482.23
,,,,,,,,67.6,198.457,471.607,,,,,,66.4544,482
,,,,,,,,68,198.151,471.301,,,,,,66.8628,481.77
,,,,,,,,68.4,197.853,471.003,,,,,,67.2712,481.54
,,,,,,,,68.8,197.563,470.713,,,,,,67.6796,481.31
,,,,,,,,69.2,197.28,470.43,,,,,,68.088,481.09
,,,,,,,,69.6,197.004,470.154,,,,,,68.4964,480.86
,,,,,,,,70,196.735,469.885,,,,,,68.9048,480.64
,,,,,,,,70.4,196.471,469.621,,,,,,69.3132,480.41
,,,,,,,,70.8,196.212,469.362,,,,,,69.7216,480.19
,,,,,,,,71.2,195.957,469.107,,,,,,70.13,479.96
,,,,,,,,71.6,195.705,468.855,,,,,,70.5384,479.73
,,,,,,,,72,195.455,468.605,,,,,,70.9468,479.5
,,,,,,,,72.4,195.207,468.357,,,,,,71.3552,479.26
,,,,,,,,72.8,194.96,468.11,,,,,,71.7636,479.03
,,,,,,,,73.2,194.714,467.864,,,,,,72.172,478.79
,,,,,,,,73.6,194.467,467.617,,,,,,72.5804,478.54
,,,,,,,,74,194.22,467.37,,,,,,72.9888,478.3
,,,,,,,,74.4,193.972,467.122,,,,,,73.3972,478.04
,,,,,,,,74.8,193.723,466.873,,,,,,73.8056,477.79
,,,,,,,,75.2,193.473,466.623,,,,,,74.214,477.53
,,,,,,,,75.6,193.221,466.371,,,,,,74.6224,477.28
,,,,,,,,76,192.967,466.117,,,,,,75.0308,477.03
,,,,,,,,76.4,192.71,465.86,,,,,,75.4392,476.78
,,,,,,,,76.8,192.452,465.602,,,,,,75.8476,476.54
,,,,,,,,77.2,192.192,465.342,,,,,,76.256,476.29
,,,,,,,,77.6,191.932,465.082,,,,,,76.6644,476.06
,,,,,,,,78,191.672,464.822,,,,,,77.0728,475.82
,,,,,,,,78.4,191.414,464.564,,,,,,77.4812,475.6
,,,,,,,,78.8,191.157,464.307,,,,,,77.8896,475.37
,,,,,,,,79.2,190.902,464.052,,,,,,78.298,475.15
,,,,,,,,79.6,190.65,463.8,,,,,,78.7064,474.93
,,,,,,,,80,190.401,463.551,,,,,,79.1148,474.71
,,,,,,,,80.4,190.156,463.306,,,,,,79.5232,474.5
,,,,,,,,80.8,189.914,463.064,,,,,,79.9316,474.28
,,,,,,,,81.2,189.675,462.825,,,,,,80.34,474.07
,,,,,,,,81.6,189.44,462.59,,,,,,80.7484,473.86
,,,,,,,,82,189.208,462.358,,,,,,81.1568,473.65
,,,,,,,,82.4,188.979,462.129,,,,,,81.5652,473.44
,,,,,,,,82.8,188.753,461.903,,,,,,81.9736,473.23
,,,,,,,,83.2,188.529,461.679,,,,,,82.382,473.02
,,,,,,,,83.6,188.307,461.457,,,,,,82.7904,472.81
,,,,,,,,84,188.088,461.238,,,,,,83.1988,472.6
,,,,,,,,84.4,187.87,461.02,,,,,,83.6072,472.39
,,,,,,,,84.8,187.653,460.803,,,,,,84.0156,472.18
,,,,,,,,85.2,187.437,460.587,,,,,,84.424,471.97
,,,,,,,,85.6,187.222,460.372,,,,,,84.8324,471.76
,,,,,,,,86,187.008,460.158,,,,,,85.2408,471.55
,,,,,,,,86.4,186.795,459.945,,,,,,85.6492,471.34
,,,,,,,,86.8,186.581,459.731,,,,,,86.0576,471.13
,,,,,,,,87.2,186.368,459.518,,,,,,86.466,470.92
,,,,,,,,87.6,186.154,459.304,,,,,,86.8744,470.72
,,,,,,,,88,185.94,459.09,,,,,,87.2828,470.51
,,,,,,,,88.4,185.726,458.876,,,,,,87.6912,470.31
,,,,,,,,88.8,185.512,458.662,,,,,,88.0996,470.11
,,,,,,,,89.2,185.298,458.448,,,,,,88.508,469.91
,,,,,,,,89.6,185.084,458.234,,,,,,88.9164,469.72
,,,,,,,,90,184.871,458.021,,,,,,89.3248,469.52
,,,,,,,,90.4,184.659,457.809,,,,,,89.7332,469.33
,,,,,,,,90.8,184.448,457.598,,,,,,90.1416,469.14
,,,,,,,,91.2,184.239,457.389,,,,,,90.55,468.95
,,,,,,,,91.6,184.031,457.181,,,,,,90.9584,468.76
,,,,,,,,92,183.824,456.974,,,,,,91.3668,468.57
,,,,,,,,92.4,183.62,456.77,,,,,,91.7752,468.38
,,,,,,,,92.8,183.417,456.567,,,,,,92.1836,468.2
,,,,,,,,93.2,183.216,456.366,,,,,,92.592,468.01
,,,,,,,,93.6,183.016,456.166,,,,,,93.0004,467.83
,,,,,,,,94,182.819,455.969,,,,,,93.4088,467.64
,,,,,,,,94.4,182.623,455.773,,,,,,93.8172,467.46
,,,,,,,,94.8,182.429,455.579,,,,,,94.2256,467.27
,,,,,,,,95.2,182.237,455.387,,,,,,94.634,467.09
,,,,,,,,95.6,182.046,455.196,,,,,,95.0424,466.9
,,,,,,,,96,181.856,455.006,,,,,,95.4508,466.72
,,,,,,,,96.4,181.668,454.818,,,,,,95.8592,466.53
,,,,,,,,96.8,181.481,454.631,,,,,,96.2676,466.35
,,,,,,,,97.2,181.295,454.445,,,,,,96.676,466.16
,,,,,,,,97.6,181.111,454.261,,,,,,97.0844,465.98
,,,,,,,,98,180.926,454.076,,,,,,97.4928,465.8
,,,,,,,,98.4,180.743,453.893,,,,,,97.9012,465.61
,,,,,,,,98.8,180.56,453.71,,,,,,98.3096,465.43
,,,,,,,,99.2,180.378,453.528,,,,,,98.718,465.25
,,,,,,,,99.6,180.197,453.347,,,,,,99.1264,465.07
,,,,,,,,100,180.015,453.165,,,,,,99.5348,464.89
,,,,,,,,100.4,179.835,452.985,,,,,,99.9432,464.71
,,,,,,,,100.8,179.654,452.804,,,,,,100.3516,464.53
,,,,,,,,101.2,179.475,452.625,,,,,,100.76,464.36
,,,,,,,,101.6,179.296,452.446,,,,,,101.1684,464.18
,,,,,,,,102,179.118,452.268,,,,,,101.5768,464.01
,,,,,,,,102.4,178.94,452.09,,,,,,101.9852,463.84
,,,,,,,,102.8,178.764,451.914,,,,,,102.3936,463.66
,,,,,,,,103.2,178.588,451.738,,,,,,102.802,463.49
,,,,,,,,103.6,178.414,451.564,,,,,,103.2104,463.32
,,,,,,,,104,178.24,451.39,,,,,,103.6188,463.15
,,,,,,,,104.4,178.068,451.218,,,,,,104.0272,462.99
,,,,,,,,104.8,177.896,451.046,,,,,,104.4356,462.82
,,,,,,,,105.2,177.726,450.876,,,,,,104.844,462.65
,,,,,,,,105.6,177.557,450.707,,,,,,105.2524,462.48
,,,,,,,,106,177.39,450.54,,,,,,105.6608,462.32
,,,,,,,,106.4,177.223,450.373,,,,,,106.0692,462.15
,,,,,,,,106.8,177.058,450.208,,,,,,106.4776,461.99
,,,,,,,,107.2,176.893,450.043,,,,,,106.886,461.82
,,,,,,,,107.6,176.73,449.88,,,,,,107.2944,461.66
,,,,,,,,108,176.568,449.718,,,,,,107.7028,461.5
,,,,,,,,108.4,176.407,449.557,,,,,,108.1112,461.33
,,,,,,,,108.8,176.247,449.397,,,,,,108.5196,461.17
,,,,,,,,109.2,176.088,449.238,,,,,,108.928,461.01
,,,,,,,,109.6,175.929,449.079,,,,,,109.3364,460.85
,,,,,,,,110,175.772,448.922,,,,,,109.7448,460.69
,,,,,,,,110.4,175.615,448.765,,,,,,110.1532,460.53
,,,,,,,,110.8,175.459,448.609,,,,,,110.5616,460.37
,,,,,,,,111.2,175.303,448.453,,,,,,110.97,460.22
,,,,,,,,111.6,175.148,448.298,,,,,,111.3784,460.06
,,,,,,,,112,174.994,448.144,,,,,,111.7868,459.9
,,,,,,,,112.4,174.841,447.991,,,,,,112.1952,459.75
,,,,,,,,112.8,174.688,447.838,,,,,,112.6036,459.6
,,,,,,,,113.2,174.536,447.686,,,,,,113.012,459.44
,,,,,,,,113.6,174.384,447.534,,,,,,113.4204,459.29
,,,,,,,,114,174.233,447.383,,,,,,113.8288,459.14
,,,,,,,,114.4,174.083,447.233,,,,,,114.2372,458.99
,,,,,,,,114.8,173.934,447.084,,,,,,114.6456,458.84
,,,,,,,,115.2,173.785,446.935,,,,,,115.054,458.69
,,,,,,,,115.6,173.638,446.788,,,,,,115.4624,458.54
,,,,,,,,116,173.491,446.641,,,,,,115.8708,458.39
,,,,,,,,116.4,173.344,446.494,,,,,,116.2792,458.24
,,,,,,,,116.8,173.199,446.349,,,,,,116.6876,458.09
,,,,,,,,117.2,173.055,446.205,,,,,,117.096,457.95
,,,,,,,,117.6,172.911,446.061,,,,,,117.5044,457.8
,,,,,,,,118,172.768,445.918,,,,,,117.9128,457.66
,,,,,,,,118.4,172.626,445.776,,,,,,118.3212,457.51
,,,,,,,,118.8,172.485,445.635,,,,,,118.7296,457.37
,,,,,,,,119.2,172.345,445.495,,,,,,119.138,457.22
,,,,,,,,119.6,172.206,445.356,,,,,,119.5464,457.08
,,,,,,,,120,172.067,445.217,,,,,,119.9548,456.93
,,,,,,,,,,,,,,,,120.3632,456.79
,,,,,,,,,,,,,,,,120.7716,456.65
,,,,,,,,,,,,,,,,121.18,456.51
,,,,,,,,,,,,,,,,121.5884,456.37
,,,,,,,,,,,,,,,,121.9968,456.22
,,,,,,,,,,,,,,,,122.4052,456.08
,,,,,,,,,,,,,,,,122.8136,455.95
,,,,,,,,,,,,,,,,123.222,455.81
,,,,,,,,,,,,,,,,123.6304,455.67
,,,,,,,,,,,,,,,,124.0388,455.53
,,,,,,,,,,,,,,,,124.4472,455.39
,,,,,,,,,,,,,,,,124.8556,455.26
,,,,,,,,,,,,,,,,125.264,455.12
,,,,,,,,,,,,,,,,125.6724,454.98
,,,,,,,,,,,,,,,,126.0808,454.85
,,,,,,,,,,,,,,,,126.4892,454.72
,,,,,,,,,,,,,,,,126.8976,454.58
,,,,,,,,,,,,,,,,127.306,454.45
,,,,,,,,,,,,,,,,127.7144,454.32
,,,,,,,,,,,,,,,,128.1228,454.18
,,,,,,,,,,,,,,,,128.5312,454.05
,,,,,,,,,,,,,,,,128.9396,453.92
,,,,,,,,,,,,,,,,129.348,453.79
,,,,,,,,,,,,,,,,129.7564,453.66
,,,,,,,,,,,,,,,,130.1648,453.53
,,,,,,,,,,,,,,,,130.5732,453.4
,,,,,,,,,,,,,,,,130.9816,453.27
,,,,,,,,,,,,,,,,131.39,453.15
,,,,,,,,,,,,,,,,131.7984,453.02
,,,,,,,,,,,,,,,,132.2068,452.89
,,,,,,,,,,,,,,,,132.6152,452.77
,,,,,,,,,,,,,,,,133.0236,452.64
,,,,,,,,,,,,,,,,133.432,452.51
,,,,,,,,,,,,,,,,133.8404,452.39
,,,,,,,,,,,,,,,,134.2488,452.27
,,,,,,,,,,,,,,,,134.6572,452.14
,,,,,,,,,,,,,,,,135.0656,452.02
,,,,,,,,,,,,,,,,135.474,451.9
,,,,,,,,,,,,,,,,135.8824,451.77
,,,,,,,,,,,,,,,,136.2908,451.65
,,,,,,,,,,,,,,,,136.6992,451.53
,,,,,,,,,,,,,,,,137.1076,451.41
,,,,,,,,,,,,,,,,137.516,451.29
,,,,,,,,,,,,,,,,137.9244,451.17
,,,,,,,,,,,,,,,,138.3328,451.05
,,,,,,,,,,,,,,,,138.7412,450.93
,,,,,,,,,,,,,,,,139.1496,450.82
,,,,,,,,,,,,,,,,139.558,450.7
,,,,,,,,,,,,,,,,139.9664,450.58
,,,,,,,,,,,,,,,,140.3748,450.47
,,,,,,,,,,,,,,,,140.7832,450.35
,,,,,,,,,,,,,,,,141.1916,450.23
,,,,,,,,,,,,,,,,141.6,450.12
,,,,,,,,,,,,,,,,142.0084,450
,,,,,,,,,,,,,,,,142.4168,449.89
,,,,,,,,,,,,,,,,142.8252,449.77
,,,,,,,,,,,,,,,,143.2336,449.66
,,,,,,,,,,,,,,,,143.642,449.55
,,,,,,,,,,,,,,,,144.0504,449.44
,,,,,,,,,,,,,,,,144.4588,449.32
,,,,,,,,,,,,,,,,144.8672,449.21
,,,,,,,,,,,,,,,,145.2756,449.1
,,,,,,,,,,,,,,,,145.684,448.99
,,,,,,,,,,,,,,,,146.0924,448.88
,,,,,,,,,,,,,,,,146.5008,448.77
,,,,,,,,,,,,,,,,146.9092,448.66
,,,,,,,,,,,,,,,,147.3176,448.55
,,,,,,,,,,,,,,,,147.726,448.44
,,,,,,,,,,,,,,,,148.1344,448.33
,,,,,,,,,,,,,,,,148.5428,448.23
,,,,,,,,,,,,,,,,148.9512,448.12
,,,,,,,,,,,,,,,,149.3596,448.01
,,,,,,,,,,,,,,,,149.768,447.9
,,,,,,,,,,,,,,,,150.1764,447.8
,,,,,,,,,,,,,,,,150.5848,447.69
,,,,,,,,,,,,,,,,150.9932,447.59
,,,,,,,,,,,,,,,,151.4016,447.48
,,,,,,,,,,,,,,,,151.81,447.38
,,,,,,,,,,,,,,,,152.2184,447.27
,,,,,,,,,,,,,,,,152.6268,447.17
,,,,,,,,,,,,,,,,153.0352,447.07
,,,,,,,,,,,,,,,,153.4436,446.96
,,,,,,,,,,,,,,,,153.852,446.86
,,,,,,,,,,,,,,,,154.2604,446.76
,,,,,,,,,,,,,,,,154.6688,446.66
,,,,,,,,,,,,,,,,155.0772,446.56
,,,,,,,,,,,,,,,,155.4856,446.46
,,,,,,,,,,,,,,,,155.894,446.36
,,,,,,,,,,,,,,,,156.3024,446.26
,,,,,,,,,,,,,,,,156.7108,446.16
,,,,,,,,,,,,,,,,157.1192,446.06
,,,,,,,,,,,,,,,,157.5276,445.96
,,,,,,,,,,,,,,,,157.936,445.86
,,,,,,,,,,,,,,,,158.3444,445.76
,,,,,,,,,,,,,,,,158.7528,445.66
,,,,,,,,,,,,,,,,159.1612,445.57
,,,,,,,,,,,,,,,,159.5696,445.47
,,,,,,,,,,,,,,,,159.978,445.37
,,,,,,,,,,,,,,,,160.3864,445.28
,,,,,,,,,,,,,,,,160.7948,445.18
,,,,,,,,,,,,,,,,161.2032,445.09
,,,,,,,,,,,,,,,,161.6116,444.99
,,,,,,,,,,,,,,,,162.02,444.9
,,,,,,,,,,,,,,,,162.4284,444.8
,,,,,,,,,,,,,,,,162.8368,444.71
,,,,,,,,,,,,,,,,163.2452,444.62
,,,,,,,,,,,,,,,,163.6536,444.52
,,,,,,,,,,,,,,,,164.062,444.43
,,,,,,,,,,,,,,,,164.4704,444.34
,,,,,,,,,,,,,,,,164.8788,444.25
,,,,,,,,,,,,,,,,165.2872,444.15
,,,,,,,,,,,,,,,,165.6956,444.06
,,,,,,,,,,,,,,,,166.104,443.97
,,,,,,,,,,,,,,,,166.5124,443.88
,,,,,,,,,,,,,,,,166.9208,443.79
,,,,,,,,,,,,,,,,167.3292,443.7
,,,,,,,,,,,,,,,,167.7376,443.61
,,,,,,,,,,,,,,,,168.146,443.52
,,,,,,,,,,,,,,,,168.5544,443.43
,,,,,,,,,,,,,,,,168.9628,443.35
,,,,,,,,,,,,,,,,169.3712,443.26
,,,,,,,,,,,,,,,,169.7796,443.17
,,,,,,,,,,,,,,,,170.188,443.08
,,,,,,,,,,,,,,,,170.5964,443
,,,,,,,,,,,,,,,,171.0048,442.91
,,,,,,,,,,,,,,,,171.4132,442.82
,,,,,,,,,,,,,,,,171.8216,442.74
,,,,,,,,,,,,,,,,172.23,442.65
,,,,,,,,,,,,,,,,172.6384,442.56
,,,,,,,,,,,,,,,,173.0468,442.48
,,,,,,,,,,,,,,,,173.4552,442.4
,,,,,,,,,,,,,,,,173.8636,442.31
,,,,,,,,,,,,,,,,174.272,442.23
,,,,,,,,,,,,,,,,174.6804,442.14
,,,,,,,,,,,,,,,,175.0888,442.06
,,,,,,,,,,,,,,,,175.4972,441.98
,,,,,,,,,,,,,,,,175.9056,441.89
,,,,,,,,,,,,,,,,176.314,441.81
,,,,,,,,,,,,,,,,176.7224,441.73
,,,,,,,,,,,,,,,,177.1308,441.65
,,,,,,,,,,,,,,,,177.5392,441.57
,,,,,,,,,,,,,,,,177.9476,441.48
,,,,,,,,,,,,,,,,178.356,441.4
,,,,,,,,,,,,,,,,178.7644,441.32
,,,,,,,,,,,,,,,,179.1728,441.24
,,,,,,,,,,,,,,,,179.5812,441.16
,,,,,,,,,,,,,,,,179.9896,441.08
,,,,,,,,,,,,,,,,180.398,441
,,,,,,,,,,,,,,,,180.8064,440.92
,,,,,,,,,,,,,,,,181.2148,440.85
,,,,,,,,,,,,,,,,181.6232,440.77
,,,,,,,,,,,,,,,,182.0316,440.69
,,,,,,,,,,,,,,,,182.44,440.61
,,,,,,,,,,,,,,,,182.8484,440.53
,,,,,,,,,,,,,,,,183.2568,440.46
,,,,,,,,,,,,,,,,183.6652,440.38
,,,,,,,,,,,,,,,,184.0736,440.3
,,,,,,,,,,,,,,,,184.482,440.23
,,,,,,,,,,,,,,,,184.8904,440.15
,,,,,,,,,,,,,,,,185.2988,440.08
,,,,,,,,,,,,,,,,185.7072,440
,,,,,,,,,,,,,,,,186.1156,439.92
,,,,,,,,,,,,,,,,186.524,439.85
,,,,,,,,,,,,,,,,186.9324,439.78
,,,,,,,,,,,,,,,,187.3408,439.7
,,,,,,,,,,,,,,,,187.7492,439.63
,,,,,,,,,,,,,,,,188.1576,439.55
,,,,,,,,,,,,,,,,188.566,439.48
,,,,,,,,,,,,,,,,188.9744,439.41
,,,,,,,,,,,,,,,,189.3828,439.33
,,,,,,,,,,,,,,,,189.7912,439.26
,,,,,,,,,,,,,,,,190.1996,439.19
,,,,,,,,,,,,,,,,190.608,439.12
,,,,,,,,,,,,,,,,191.0164,439.05
,,,,,,,,,,,,,,,,191.4248,438.97
,,,,,,,,,,,,,,,,191.8332,438.9
,,,,,,,,,,,,,,,,192.2416,438.83
,,,,,,,,,,,,,,,,192.65,438.76
,,,,,,,,,,,,,,,,193.0584,438.69
,,,,,,,,,,,,,,,,193.4668,438.62
,,,,,,,,,,,,,,,,193.8752,438.55
,,,,,,,,,,,,,,,,194.2836,438.48
,,,,,,,,,,,,,,,,194.692,438.41
,,,,,,,,,,,,,,,,195.1004,438.34
,,,,,,,,,,,,,,,,195.5088,438.27
,,,,,,,,,,,,,,,,195.9172,438.21
,,,,,,,,,,,,,,,,196.3256,438.14
,,,,,,,,,,,,,,,,196.734,438.07
,,,,,,,,,,,,,,,,197.1424,438
,,,,,,,,,,,,,,,,197.5508,437.93
,,,,,,,,,,,,,,,,197.9592,437.87
,,,,,,,,,,,,,,,,198.3676,437.8
,,,,,,,,,,,,,,,,198.776,437.73
,,,,,,,,,,,,,,,,199.1844,437.67
,,,,,,,,,,,,,,,,199.5928,437.6
,,,,,,,,,,,,,,,,200.0012,437.53
,,,,,,,,,,,,,,,,200.4096,437.47
,,,,,,,,,,,,,,,,200.818,437.4
,,,,,,,,,,,,,,,,201.2264,437.34
,,,,,,,,,,,,,,,,201.6348,437.27
,,,,,,,,,,,,,,,,202.0432,437.21
,,,,,,,,,,,,,,,,202.4516,437.14
,,,,,,,,,,,,,,,,202.86,437.08
,,,,,,,,,,,,,,,,203.2684,437.02
,,,,,,,,,,,,,,,,203.6768,436.95
,,,,,,,,,,,,,,,,204.0852,436.89
,,,,,,,,,,,,,,,,204.4936,436.82
,,,,,,,,,,,,,,,,204.902,436.76
,,,,,,,,,,,,,,,,205.3104,436.7
,,,,,,,,,,,,,,,,205.7188,436.64
,,,,,,,,,,,,,,,,206.1272,436.57
,,,,,,,,,,,,,,,,206.5356,436.51
,,,,,,,,,,,,,,,,206.944,436.45
,,,,,,,,,,,,,,,,207.3524,436.39
,,,,,,,,,,,,,,,,207.7608,436.33
,,,,,,,,,,,,,,,,208.1692,436.27
,,,,,,,,,,,,,,,,208.5776,436.21
,,,,,,,,,,,,,,,,208.986,436.14
,,,,,,,,,,,,,,,,209.3944,436.08
,,,,,,,,,,,,,,,,209.8028,436.02
,,,,,,,,,,,,,,,,210.2112,435.96
,,,,,,,,,,,,,,,,210.6196,435.9
,,,,,,,,,,,,,,,,211.028,435.85
,,,,,,,,,,,,,,,,211.4364,435.79
,,,,,,,,,,,,,,,,211.8448,435.73
,,,,,,,,,,,,,,,,212.2532,435.67
,,,,,,,,,,,,,,,,212.6616,435.61
,,,,,,,,,,,,,,,,213.07,435.55
,,,,,,,,,,,,,,,,213.4784,435.49
,,,,,,,,,,,,,,,,213.8868,435.43
,,,,,,,,,,,,,,,,214.2952,435.38
,,,,,,,,,,,,,,,,214.7036,435.32
,,,,,,,,,,,,,,,,215.112,435.26
,,,,,,,,,,,,,,,,215.5204,435.21
,,,,,,,,,,,,,,,,215.9288,435.15
,,,,,,,,,,,,,,,,216.3372,435.09
,,,,,,,,,,,,,,,,216.7456,435.04
,,,,,,,,,,,,,,,,217.154,434.98
,,,,,,,,,,,,,,,,217.5624,434.92
,,,,,,,,,,,,,,,,217.9708,434.87
,,,,,,,,,,,,,,,,218.3792,434.81
,,,,,,,,,,,,,,,,218.7876,434.76
,,,,,,,,,,,,,,,,219.196,434.7
,,,,,,,,,,,,,,,,219.6044,434.65
,,,,,,,,,,,,,,,,220.0128,434.59
,,,,,,,,,,,,,,,,220.4212,434.54
,,,,,,,,,,,,,,,,220.8296,434.48
,,,,,,,,,,,,,,,,221.238,434.43
,,,,,,,,,,,,,,,,221.6464,434.37
,,,,,,,,,,,,,,,,222.0548,434.32
,,,,,,,,,,,,,,,,222.4632,434.27
,,,,,,,,,,,,,,,,222.8716,434.21
,,,,,,,,,,,,,,,,223.28,434.16
,,,,,,,,,,,,,,,,223.6884,434.11
,,,,,,,,,,,,,,,,224.0968,434.06
,,,,,,,,,,,,,,,,224.5052,434
,,,,,,,,,,,,,,,,224.9136,433.95
,,,,,,,,,,,,,,,,225.322,433.9
,,,,,,,,,,,,,,,,225.7304,433.85
,,,,,,,,,,,,,,,,226.1388,433.79
,,,,,,,,,,,,,,,,226.5472,433.74
,,,,,,,,,,,,,,,,226.9556,433.69
,,,,,,,,,,,,,,,,227.364,433.64
,,,,,,,,,,,,,,,,227.7724,433.59
,,,,,,,,,,,,,,,,228.1808,433.54
,,,,,,,,,,,,,,,,228.5892,433.49
,,,,,,,,,,,,,,,,228.9976,433.44
,,,,,,,,,,,,,,,,229.406,433.39
,,,,,,,,,,,,,,,,229.8144,433.34
,,,,,,,,,,,,,,,,230.2228,433.29
,,,,,,,,,,,,,,,,230.6312,433.24
,,,,,,,,,,,,,,,,231.0396,433.19
,,,,,,,,,,,,,,,,231.448,433.14
,,,,,,,,,,,,,,,,231.8564,433.09
,,,,,,,,,,,,,,,,232.2648,433.04
,,,,,,,,,,,,,,,,232.6732,432.99
,,,,,,,,,,,,,,,,233.0816,432.94
,,,,,,,,,,,,,,,,233.49,432.9
,,,,,,,,,,,,,,,,233.8984,432.85
,,,,,,,,,,,,,,,,234.3068,432.8
,,,,,,,,,,,,,,,,234.7152,432.75
,,,,,,,,,,,,,,,,235.1236,432.7
,,,,,,,,,,,,,,,,235.532,432.66
,,,,,,,,,,,,,,,,235.9404,432.61
,,,,,,,,,,,,,,,,236.3488,432.56
,,,,,,,,,,,,,,,,236.7572,432.52
,,,,,,,,,,,,,,,,237.1656,432.47
,,,,,,,,,,,,,,,,237.574,432.42
,,,,,,,,,,,,,,,,237.9824,432.38
,,,,,,,,,,,,,,,,238.3908,432.33
,,,,,,,,,,,,,,,,238.7992,432.28
,,,,,,,,,,,,,,,,239.2076,432.24
,,,,,,,,,,,,,,,,239.616,432.19
,,,,,,,,,,,,,,,,240.0244,432.15
,,,,,,,,,,,,,,,,240.4328,432.1
,,,,,,,,,,,,,,,,240.8412,432.06
,,,,,,,,,,,,,,,,241.2496,432.01
,,,,,,,,,,,,,,,,241.658,431.97
,,,,,,,,,,,,,,,,242.0664,431.92
,,,,,,,,,,,,,,,,242.4748,431.88
,,,,,,,,,,,,,,,,242.8832,431.83
,,,,,,,,,,,,,,,,243.2916,431.79
,,,,,,,,,,,,,,,,243.7,431.74
,,,,,,,,,,,,,,,,244.1084,431.7
,,,,,,,,,,,,,,,,244.5168,431.66
,,,,,,,,,,,,,,,,244.9252,431.61
,,,,,,,,,,,,,,,,245.3336,431.57
,,,,,,,,,,,,,,,,245.742,431.53
,,,,,,,,,,,,,,,,246.1504,431.48
,,,,,,,,,,,,,,,,246.5588,431.44
,,,,,,,,,,,,,,,,246.9672,431.4
,,,,,,,,,,,,,,,,247.3756,431.36
,,,,,,,,,,,,,,,,247.784,431.31
,,,,,,,,,,,,,,,,248.1924,431.27
,,,,,,,,,,,,,,,,248.6008,431.23
,,,,,,,,,,,,,,,,249.0092,431.19
,,,,,,,,,,,,,,,,249.4176,431.14
,,,,,,,,,,,,,,,,249.826,431.1
,,,,,,,,,,,,,,,,250.2344,431.06
,,,,,,,,,,,,,,,,250.6428,431.02
,,,,,,,,,,,,,,,,251.0512,430.98
,,,,,,,,,,,,,,,,251.4596,430.94
,,,,,,,,,,,,,,,,251.868,430.9
,,,,,,,,,,,,,,,,252.2764,430.86
,,,,,,,,,,,,,,,,252.6848,430.82
,,,,,,,,,,,,,,,,253.0932,430.78
,,,,,,,,,,,,,,,,253.5016,430.73
,,,,,,,,,,,,,,,,253.91,430.69
,,,,,,,,,,,,,,,,254.3184,430.65
,,,,,,,,,,,,,,,,254.7268,430.61
,,,,,,,,,,,,,,,,255.1352,430.58
,,,,,,,,,,,,,,,,255.5436,430.54
,,,,,,,,,,,,,,,,255.952,430.5
,,,,,,,,,,,,,,,,256.3604,430.46
,,,,,,,,,,,,,,,,256.7688,430.42
,,,,,,,,,,,,,,,,257.1772,430.38
,,,,,,,,,,,,,,,,257.5856,430.34
,,,,,,,,,,,,,,,,257.994,430.3
,,,,,,,,,,,,,,,,258.4024,430.26
,,,,,,,,,,,,,,,,258.8108,430.22
,,,,,,,,,,,,,,,,259.2192,430.19
,,,,,,,,,,,,,,,,259.6276,430.15
,,,,,,,,,,,,,,,,260.036,430.11
,,,,,,,,,,,,,,,,260.4444,430.07
,,,,,,,,,,,,,,,,260.8528,430.04
,,,,,,,,,,,,,,,,261.2612,430
,,,,,,,,,,,,,,,,261.6696,429.96
,,,,,,,,,,,,,,,,262.078,429.92
,,,,,,,,,,,,,,,,262.4864,429.89
,,,,,,,,,,,,,,,,262.8948,429.85
,,,,,,,,,,,,,,,,263.3032,429.81
,,,,,,,,,,,,,,,,263.7116,429.78
,,,,,,,,,,,,,,,,264.12,429.74
,,,,,,,,,,,,,,,,264.5284,429.7
,,,,,,,,,,,,,,,,264.9368,429.67
,,,,,,,,,,,,,,,,265.3452,429.63
,,,,,,,,,,,,,,,,265.7536,429.59
,,,,,,,,,,,,,,,,266.162,429.56
,,,,,,,,,,,,,,,,266.5704,429.52
,,,,,,,,,,,,,,,,266.9788,429.49
,,,,,,,,,,,,,,,,267.3872,429.45
,,,,,,,,,,,,,,,,267.7956,429.42
,,,,,,,,,,,,,,,,268.204,429.38
,,,,,,,,,,,,,,,,268.6124,429.35
,,,,,,,,,,,,,,,,269.0208,429.31
,,,,,,,,,,,,,,,,269.4292,429.28
,,,,,,,,,,,,,,,,269.8376,429.24
,,,,,,,,,,,,,,,,270.246,429.21
,,,,,,,,,,,,,,,,270.6544,429.17
,,,,,,,,,,,,,,,,271.0628,429.14
,,,,,,,,,,,,,,,,271.4712,429.1
,,,,,,,,,,,,,,,,271.8796,429.07
,,,,,,,,,,,,,,,,272.288,429.04
,,,,,,,,,,,,,,,,272.6964,429
,,,,,,,,,,,,,,,,273.1048,428.97
,,,,,,,,,,,,,,,,273.5132,428.93
,,,,,,,,,,,,,,,,273.9216,428.9
,,,,,,,,,,,,,,,,274.33,428.87
,,,,,,,,,,,,,,,,274.7384,428.83
,,,,,,,,,,,,,,,,275.1468,428.8
,,,,,,,,,,,,,,,,275.5552,428.77
,,,,,,,,,,,,,,,,275.9636,428.74
,,,,,,,,,,,,,,,,276.372,428.7
,,,,,,,,,,,,,,,,276.7804,428.67
,,,,,,,,,,,,,,,,277.1888,428.64
,,,,,,,,,,,,,,,,277.5972,428.61
,,,,,,,,,,,,,,,,278.0056,428.57
,,,,,,,,,,,,,,,,278.414,428.54
,,,,,,,,,,,,,,,,278.8224,428.51
,,,,,,,,,,,,,,,,279.2308,428.48
,,,,,,,,,,,,,,,,279.6392,428.44
,,,,,,,,,,,,,,,,280.0476,428.41
,,,,,,,,,,,,,,,,280.456,428.38
,,,,,,,,,,,,,,,,280.8644,428.35
,,,,,,,,,,,,,,,,281.2728,428.32
,,,,,,,,,,,,,,,,281.6812,428.29
,,,,,,,,,,,,,,,,282.0896,428.26
,,,,,,,,,,,,,,,,282.498,428.23
,,,,,,,,,,,,,,,,282.9064,428.19
,,,,,,,,,,,,,,,,283.3148,428.16
,,,,,,,,,,,,,,,,283.7232,428.13
,,,,,,,,,,,,,,,,284.1316,428.1
,,,,,,,,,,,,,,,,284.54,428.07
,,,,,,,,,,,,,,,,284.9484,428.04
,,,,,,,,,,,,,,,,285.3568,428.01
,,,,,,,,,,,,,,,,285.7652,427.98
,,,,,,,,,,,,,,,,286.1736,427.95
,,,,,,,,,,,,,,,,286.582,427.92
,,,,,,,,,,,,,,,,286.9904,427.89
,,,,,,,,,,,,,,,,287.3988,427.86
,,,,,,,,,,,,,,,,287.8072,427.83
,,,,,,,,,,,,,,,,288.2156,427.8
,,,,,,,,,,,,,,,,288.624,427.77
,,,,,,,,,,,,,,,,289.0324,427.75
,,,,,,,,,,,,,,,,289.4408,427.72
,,,,,,,,,,,,,,,,289.8492,427.69
,,,,,,,,,,,,,,,,290.2576,427.66
,,,,,,,,,,,,,,,,290.666,427.63
,,,,,,,,,,,,,,,,291.0744,427.6
,,,,,,,,,,,,,,,,291.4828,427.57
,,,,,,,,,,,,,,,,291.8912,427.54
,,,,,,,,,,,,,,,,292.2996,427.52
,,,,,,,,,,,,,,,,292.708,427.49
,,,,,,,,,,,,,,,,293.1164,427.46
,,,,,,,,,,,,,,,,293.5248,427.43
,,,,,,,,,,,,,,,,293.9332,427.4
,,,,,,,,,,,,,,,,294.3416,427.38
,,,,,,,,,,,,,,,,294.75,427.35
,,,,,,,,,,,,,,,,295.1584,427.32
,,,,,,,,,,,,,,,,295.5668,427.29
,,,,,,,,,,,,,,,,295.9752,427.27
,,,,,,,,,,,,,,,,296.3836,427.24
,,,,,,,,,,,,,,,,296.792,427.21
,,,,,,,,,,,,,,,,297.2004,427.18
,,,,,,,,,,,,,,,,297.6088,427.16
,,,,,,,,,,,,,,,,298.0172,427.13
,,,,,,,,,,,,,,,,298.4256,427.1
,,,,,,,,,,,,,,,,298.834,427.08
,,,,,,,,,,,,,,,,299.2424,427.05
,,,,,,,,,,,,,,,,299.6508,427.02
,,,,,,,,,,,,,,,,300.0592,427
,,,,,,,,,,,,,,,,300.4676,426.97
,,,,,,,,,,,,,,,,300.876,426.94
,,,,,,,,,,,,,,,,301.2844,426.92
,,,,,,,,,,,,,,,,301.6928,426.89
,,,,,,,,,,,,,,,,302.1012,426.87
,,,,,,,,,,,,,,,,302.5096,426.84
,,,,,,,,,,,,,,,,302.918,426.81
,,,,,,,,,,,,,,,,303.3264,426.79
,,,,,,,,,,,,,,,,303.7348,426.76
,,,,,,,,,,,,,,,,304.1432,426.74
,,,,,,,,,,,,,,,,304.5516,426.71
,,,,,,,,,,,,,,,,304.96,426.69
,,,,,,,,,,,,,,,,305.3684,426.66
,,,,,,,,,,,,,,,,305.7768,426.64
,,,,,,,,,,,,,,,,306.1852,426.61
,,,,,,,,,,,,,,,,306.5936,426.59
,,,,,,,,,,,,,,,,307.002,426.56
,,,,,,,,,,,,,,,,307.4104,426.54
,,,,,,,,,,,,,,,,307.8188,426.51
,,,,,,,,,,,,,,,,308.2272,426.49
,,,,,,,,,,,,,,,,308.6356,426.46
,,,,,,,,,,,,,,,,309.044,426.44
,,,,,,,,,,,,,,,,309.4524,426.41
,,,,,,,,,,,,,,,,309.8608,426.39
,,,,,,,,,,,,,,,,310.2692,426.37
,,,,,,,,,,,,,,,,310.6776,426.34
,,,,,,,,,,,,,,,,311.086,426.32
,,,,,,,,,,,,,,,,311.4944,426.29
,,,,,,,,,,,,,,,,311.9028,426.27
,,,,,,,,,,,,,,,,312.3112,426.25
,,,,,,,,,,,,,,,,312.7196,426.22
,,,,,,,,,,,,,,,,313.128,426.2
,,,,,,,,,,,,,,,,313.5364,426.18
,,,,,,,,,,,,,,,,313.9448,426.15
,,,,,,,,,,,,,,,,314.3532,426.13
,,,,,,,,,,,,,,,,314.7616,426.11
,,,,,,,,,,,,,,,,315.17,426.08
,,,,,,,,,,,,,,,,315.5784,426.06
,,,,,,,,,,,,,,,,315.9868,426.04
,,,,,,,,,,,,,,,,316.3952,426.01
,,,,,,,,,,,,,,,,316.8036,425.99
,,,,,,,,,,,,,,,,317.212,425.97
,,,,,,,,,,,,,,,,317.6204,425.95
,,,,,,,,,,,,,,,,318.0288,425.92
,,,,,,,,,,,,,,,,318.4372,425.9
,,,,,,,,,,,,,,,,318.8456,425.88
,,,,,,,,,,,,,,,,319.254,425.86
,,,,,,,,,,,,,,,,319.6624,425.83
,,,,,,,,,,,,,,,,320.0708,425.81
,,,,,,,,,,,,,,,,320.4792,425.79
,,,,,,,,,,,,,,,,320.8876,425.77
,,,,,,,,,,,,,,,,321.296,425.75
,,,,,,,,,,,,,,,,321.7044,425.73
,,,,,,,,,,,,,,,,322.1128,425.7
,,,,,,,,,,,,,,,,322.5212,425.68
,,,,,,,,,,,,,,,,322.9296,425.66
,,,,,,,,,,,,,,,,323.338,425.64
,,,,,,,,,,,,,,,,323.7464,425.62
,,,,,,,,,,,,,,,,324.1548,425.6
,,,,,,,,,,,,,,,,324.5632,425.57
,,,,,,,,,,,,,,,,324.9716,425.55
,,,,,,,,,,,,,,,,325.38,425.53
,,,,,,,,,,,,,,,,325.7884,425.51
,,,,,,,,,,,,,,,,326.1968,425.49
,,,,,,,,,,,,,,,,326.6052,425.47
,,,,,,,,,,,,,,,,327.0136,425.45
,,,,,,,,,,,,,,,,327.422,425.43
,,,,,,,,,,,,,,,,327.8304,425.41
,,,,,,,,,,,,,,,,328.2388,425.39
,,,,,,,,,,,,,,,,328.6472,425.37
,,,,,,,,,,,,,,,,329.0556,425.35
,,,,,,,,,,,,,,,,329.464,425.33
,,,,,,,,,,,,,,,,329.8724,425.31
,,,,,,,,,,,,,,,,330.2808,425.29
,,,,,,,,,,,,,,,,330.6892,425.27
,,,,,,,,,,,,,,,,331.0976,425.25
,,,,,,,,,,,,,,,,331.506,425.23
,,,,,,,,,,,,,,,,331.9144,425.21
,,,,,,,,,,,,,,,,332.3228,425.19
,,,,,,,,,,,,,,,,332.7312,425.17
,,,,,,,,,,,,,,,,333.1396,425.15
,,,,,,,,,,,,,,,,333.548,425.13
,,,,,,,,,,,,,,,,333.9564,425.11
,,,,,,,,,,,,,,,,334.3648,425.09
,,,,,,,,,,,,,,,,334.7732,425.07
,,,,,,,,,,,,,,,,335.1816,425.05
,,,,,,,,,,,,,,,,335.59,425.03
,,,,,,,,,,,,,,,,335.9984,425.01
,,,,,,,,,,,,,,,,336.4068,424.99
,,,,,,,,,,,,,,,,336.8152,424.97
,,,,,,,,,,,,,,,,337.2236,424.95
,,,,,,,,,,,,,,,,337.632,424.93
,,,,,,,,,,,,,,,,338.0404,424.92
,,,,,,,,,,,,,,,,338.4488,424.9
,,,,,,,,,,,,,,,,338.8572,424.88
,,,,,,,,,,,,,,,,339.2656,424.86
,,,,,,,,,,,,,,,,339.674,424.84
,,,,,,,,,,,,,,,,340.0824,424.82
,,,,,,,,,,,,,,,,340.4908,424.8
,,,,,,,,,,,,,,,,340.8992,424.79
,,,,,,,,,,,,,,,,341.3076,424.77
,,,,,,,,,,,,,,,,341.716,424.75
,,,,,,,,,,,,,,,,342.1244,424.73
,,,,,,,,,,,,,,,,342.5328,424.71
,,,,,,,,,,,,,,,,342.9412,424.7
,,,,,,,,,,,,,,,,343.3496,424.68
,,,,,,,,,,,,,,,,343.758,424.66
,,,,,,,,,,,,,,,,344.1664,424.64
,,,,,,,,,,,,,,,,344.5748,424.62
,,,,,,,,,,,,,,,,344.9832,424.61
,,,,,,,,,,,,,,,,345.3916,424.59
,,,,,,,,,,,,,,,,345.8,424.57
,,,,,,,,,,,,,,,,346.2084,424.55
,,,,,,,,,,,,,,,,346.6168,424.54
,,,,,,,,,,,,,,,,347.0252,424.52
,,,,,,,,,,,,,,,,347.4336,424.5
,,,,,,,,,,,,,,,,347.842,424.48
,,,,,,,,,,,,,,,,348.2504,424.47
,,,,,,,,,,,,,,,,348.6588,424.45
,,,,,,,,,,,,,,,,349.0672,424.43
,,,,,,,,,,,,,,,,349.4756,424.42
,,,,,,,,,,,,,,,,349.884,424.4
,,,,,,,,,,,,,,,,350.2924,424.38
,,,,,,,,,,,,,,,,350.7008,424.36
,,,,,,,,,,,,,,,,351.1092,424.35
,,,,,,,,,,,,,,,,351.5176,424.33
,,,,,,,,,,,,,,,,351.926,424.31
,,,,,,,,,,,,,,,,352.3344,424.3
,,,,,,,,,,,,,,,,352.7428,424.28
,,,,,,,,,,,,,,,,353.1512,424.27
,,,,,,,,,,,,,,,,353.5596,424.25
,,,,,,,,,,,,,,,,353.968,424.23
,,,,,,,,,,,,,,,,354.3764,424.22
,,,,,,,,,,,,,,,,354.7848,424.2
,,,,,,,,,,,,,,,,355.1932,424.18
,,,,,,,,,,,,,,,,355.6016,424.17
,,,,,,,,,,,,,,,,356.01,424.15
,,,,,,,,,,,,,,,,356.4184,424.14
,,,,,,,,,,,,,,,,356.8268,424.12
,,,,,,,,,,,,,,,,357.2352,424.1
,,,,,,,,,,,,,,,,357.6436,424.09
,,,,,,,,,,,,,,,,358.052,424.07
,,,,,,,,,,,,,,,,358.4604,424.06
,,,,,,,,,,,,,,,,358.8688,424.04
,,,,,,,,,,,,,,,,359.2772,424.03
,,,,,,,,,,,,,,,,359.6856,424.01
,,,,,,,,,,,,,,,,360.094,423.99
,,,,,,,,,,,,,,,,360.5024,423.98
,,,,,,,,,,,,,,,,360.9108,423.96
,,,,,,,,,,,,,,,,361.3192,423.95
,,,,,,,,,,,,,,,,361.7276,423.93
,,,,,,,,,,,,,,,,362.136,423.92
,,,,,,,,,,,,,,,,362.5444,423.9
,,,,,,,,,,,,,,,,362.9528,423.89
,,,,,,,,,,,,,,,,363.3612,423.87
,,,,,,,,,,,,,,,,363.7696,423.86
,,,,,,,,,,,,,,,,364.178,423.84
,,,,,,,,,,,,,,,,364.5864,423.83
,,,,,,,,,,,,,,,,364.9948,423.81
,,,,,,,,,,,,,,,,365.4032,423.8
,,,,,,,,,,,,,,,,365.8116,423.78
,,,,,,,,,,,,,,,,366.22,423.77
,,,,,,,,,,,,,,,,366.6284,423.75
,,,,,,,,,,,,,,,,367.0368,423.74
,,,,,,,,,,,,,,,,367.4452,423.72
,,,,,,,,,,,,,,,,367.8536,423.71
,,,,,,,,,,,,,,,,368.262,423.7
,,,,,,,,,,,,,,,,368.6704,423.68
,,,,,,,,,,,,,,,,369.0788,423.67
,,,,,,,,,,,,,,,,369.4872,423.65
,,,,,,,,,,,,,,,,369.8956,423.64
,,,,,,,,,,,,,,,,370.304,423.62
,,,,,,,,,,,,,,,,370.7124,423.61
,,,,,,,,,,,,,,,,371.1208,423.6
,,,,,,,,,,,,,,,,371.5292,423.58
,,,,,,,,,,,,,,,,371.9376,423.57
,,,,,,,,,,,,,,,,372.346,423.55
,,,,,,,,,,,,,,,,372.7544,423.54
,,,,,,,,,,,,,,,,373.1628,423.53
,,,,,,,,,,,,,,,,373.5712,423.51
,,,,,,,,,,,,,,,,373.9796,423.5
,,,,,,,,,,,,,,,,374.388,423.49
,,,,,,,,,,,,,,,,374.7964,423.47
,,,,,,,,,,,,,,,,375.2048,423.46
,,,,,,,,,,,,,,,,375.6132,423.45
,,,,,,,,,,,,,,,,376.0216,423.43
,,,,,,,,,,,,,,,,376.43,423.42
,,,,,,,,,,,,,,,,376.8384,423.41
,,,,,,,,,,,,,,,,377.2468,423.39
,,,,,,,,,,,,,,,,377.6552,423.38
,,,,,,,,,,,,,,,,378.0636,423.37
,,,,,,,,,,,,,,,,378.472,423.35
,,,,,,,,,,,,,,,,378.8804,423.34
,,,,,,,,,,,,,,,,379.2888,423.33
,,,,,,,,,,,,,,,,379.6972,423.31
,,,,,,,,,,,,,,,,380.1056,423.3
,,,,,,,,,,,,,,,,380.514,423.29
,,,,,,,,,,,,,,,,380.9224,423.27
,,,,,,,,,,,,,,,,381.3308,423.26
,,,,,,,,,,,,,,,,381.7392,423.25
,,,,,,,,,,,,,,,,382.1476,423.24
,,,,,,,,,,,,,,,,382.556,423.22
,,,,,,,,,,,,,,,,382.9644,423.21
,,,,,,,,,,,,,,,,383.3728,423.2
,,,,,,,,,,,,,,,,383.7812,423.19
,,,,,,,,,,,,,,,,384.1896,423.17
,,,,,,,,,,,,,,,,384.598,423.16
,,,,,,,,,,,,,,,,385.0064,423.15
,,,,,,,,,,,,,,,,385.4148,423.14
,,,,,,,,,,,,,,,,385.8232,423.12
,,,,,,,,,,,,,,,,386.2316,423.11
,,,,,,,,,,,,,,,,386.64,423.1
,,,,,,,,,,,,,,,,387.0484,423.09
,,,,,,,,,,,,,,,,387.4568,423.07
,,,,,,,,,,,,,,,,387.8652,423.06
,,,,,,,,,,,,,,,,388.2736,423.05
,,,,,,,,,,,,,,,,388.682,423.04
,,,,,,,,,,,,,,,,389.0904,423.03
,,,,,,,,,,,,,,,,389.4988,423.01
,,,,,,,,,,,,,,,,389.9072,423
,,,,,,,,,,,,,,,,390.3156,422.99
,,,,,,,,,,,,,,,,390.724,422.98
,,,,,,,,,,,,,,,,391.1324,422.97
,,,,,,,,,,,,,,,,391.5408,422.96
,,,,,,,,,,,,,,,,391.9492,422.94
,,,,,,,,,,,,,,,,392.3576,422.93
,,,,,,,,,,,,,,,,392.766,422.92
,,,,,,,,,,,,,,,,393.1744,422.91
,,,,,,,,,,,,,,,,393.5828,422.9
,,,,,,,,,,,,,,,,393.9912,422.89
,,,,,,,,,,,,,,,,394.3996,422.87
,,,,,,,,,,,,,,,,394.808,422.86
,,,,,,,,,,,,,,,,395.2164,422.85
,,,,,,,,,,,,,,,,395.6248,422.84
,,,,,,,,,,,,,,,,396.0332,422.83
,,,,,,,,,,,,,,,,396.4416,422.82
,,,,,,,,,,,,,,,,396.85,422.81
,,,,,,,,,,,,,,,,397.2584,422.8
,,,,,,,,,,,,,,,,397.6668,422.78
,,,,,,,,,,,,,,,,398.0752,422.77
,,,,,,,,,,,,,,,,398.4836,422.76
,,,,,,,,,,,,,,,,398.892,422.75
,,,,,,,,,,,,,,,,399.3004,422.74
,,,,,,,,,,,,,,,,399.7088,422.73
,,,,,,,,,,,,,,,,400.1172,422.72
,,,,,,,,,,,,,,,,400.5256,422.71
,,,,,,,,,,,,,,,,400.934,422.7
,,,,,,,,,,,,,,,,401.3424,422.69
,,,,,,,,,,,,,,,,401.7508,422.68
,,,,,,,,,,,,,,,,402.1592,422.67
,,,,,,,,,,,,,,,,402.5676,422.65
,,,,,,,,,,,,,,,,402.976,422.64
,,,,,,,,,,,,,,,,403.3844,422.63
,,,,,,,,,,,,,,,,403.7928,422.62
,,,,,,,,,,,,,,,,404.2012,422.61
,,,,,,,,,,,,,,,,404.6096,422.6
,,,,,,,,,,,,,,,,405.018,422.59
,,,,,,,,,,,,,,,,405.4264,422.58
,,,,,,,,,,,,,,,,405.8348,422.57
,,,,,,,,,,,,,,,,406.2432,422.56
,,,,,,,,,,,,,,,,406.6516,422.55
,,,,,,,,,,,,,,,,407.06,422.54
,,,,,,,,,,,,,,,,407.4684,422.53
,,,,,,,,,,,,,,,,407.8768,422.52
,,,,,,,,,,,,,,,,408.2852,422.51
,,,,,,,,,,,,,,,,408.6936,422.5
,,,,,,,,,,,,,,,,409.102,422.49
,,,,,,,,,,,,,,,,409.5104,422.48
,,,,,,,,,,,,,,,,409.9188,422.47
,,,,,,,,,,,,,,,,410.3272,422.46
,,,,,,,,,,,,,,,,410.7356,422.45
,,,,,,,,,,,,,,,,411.144,422.44
,,,,,,,,,,,,,,,,411.5524,422.43
,,,,,,,,,,,,,,,,411.9608,422.42
,,,,,,,,,,,,,,,,412.3692,422.41
,,,,,,,,,,,,,,,,412.7776,422.4
,,,,,,,,,,,,,,,,413.186,422.39
,,,,,,,,,,,,,,,,413.5944,422.38
,,,,,,,,,,,,,,,,414.0028,422.37
,,,,,,,,,,,,,,,,414.4112,422.36
,,,,,,,,,,,,,,,,414.8196,422.35
,,,,,,,,,,,,,,,,415.228,422.34
,,,,,,,,,,,,,,,,415.6364,422.33
,,,,,,,,,,,,,,,,416.0448,422.32
,,,,,,,,,,,,,,,,416.4532,422.31
,,,,,,,,,,,,,,,,416.8616,422.31
,,,,,,,,,,,,,,,,417.27,422.3
,,,,,,,,,,,,,,,,417.6784,422.29
,,,,,,,,,,,,,,,,418.0868,422.28
,,,,,,,,,,,,,,,,418.4952,422.27
,,,,,,,,,,,,,,,,418.9036,422.26
,,,,,,,,,,,,,,,,419.312,422.25
,,,,,,,,,,,,,,,,419.7204,422.24
,,,,,,,,,,,,,,,,420.1288,422.23
,,,,,,,,,,,,,,,,420.5372,422.22
,,,,,,,,,,,,,,,,420.9456,422.21
,,,,,,,,,,,,,,,,421.354,422.2
,,,,,,,,,,,,,,,,421.7624,422.2
,,,,,,,,,,,,,,,,422.1708,422.19
,,,,,,,,,,,,,,,,422.5792,422.18
,,,,,,,,,,,,,,,,422.9876,422.17
,,,,,,,,,,,,,,,,423.396,422.16
,,,,,,,,,,,,,,,,423.8044,422.15
,,,,,,,,,,,,,,,,424.2128,422.14
,,,,,,,,,,,,,,,,424.6212,422.13
,,,,,,,,,,,,,,,,425.0296,422.12
,,,,,,,,,,,,,,,,425.438,422.12
,,,,,,,,,,,,,,,,425.8464,422.11
,,,,,,,,,,,,,,,,426.2548,422.1
,,,,,,,,,,,,,,,,426.6632,422.09
,,,,,,,,,,,,,,,,427.0716,422.08
,,,,,,,,,,,,,,,,427.48,422.07
,,,,,,,,,,,,,,,,427.8884,422.06
,,,,,,,,,,,,,,,,428.2968,422.06
,,,,,,,,,,,,,,,,428.7052,422.05
,,,,,,,,,,,,,,,,429.1136,422.04
,,,,,,,,,,,,,,,,429.522,422.03
,,,,,,,,,,,,,,,,429.9304,422.02
,,,,,,,,,,,,,,,,430.3388,422.01
,,,,,,,,,,,,,,,,430.7472,422.01
,,,,,,,,,,,,,,,,431.1556,422
,,,,,,,,,,,,,,,,431.564,421.99
,,,,,,,,,,,,,,,,431.9724,421.98
,,,,,,,,,,,,,,,,432.3808,421.97
,,,,,,,,,,,,,,,,432.7892,421.96
,,,,,,,,,,,,,,,,433.1976,421.96
,,,,,,,,,,,,,,,,433.606,421.95
,,,,,,,,,,,,,,,,434.0144,421.94
,,,,,,,,,,,,,,,,434.4228,421.93
,,,,,,,,,,,,,,,,434.8312,421.92
,,,,,,,,,,,,,,,,435.2396,421.92
,,,,,,,,,,,,,,,,435.648,421.91
,,,,,,,,,,,,,,,,436.0564,421.9
,,,,,,,,,,,,,,,,436.4648,421.89
,,,,,,,,,,,,,,,,436.8732,421.88
,,,,,,,,,,,,,,,,437.2816,421.88
,,,,,,,,,,,,,,,,437.69,421.87
,,,,,,,,,,,,,,,,438.0984,421.86
,,,,,,,,,,,,,,,,438.5068,421.85
,,,,,,,,,,,,,,,,438.9152,421.85
,,,,,,,,,,,,,,,,439.3236,421.84
,,,,,,,,,,,,,,,,439.732,421.83
,,,,,,,,,,,,,,,,440.1404,421.82
,,,,,,,,,,,,,,,,440.5488,421.82
,,,,,,,,,,,,,,,,440.9572,421.81
,,,,,,,,,,,,,,,,441.3656,421.8
,,,,,,,,,,,,,,,,441.774,421.79
,,,,,,,,,,,,,,,,442.1824,421.79
,,,,,,,,,,,,,,,,442.5908,421.78
,,,,,,,,,,,,,,,,442.9992,421.77
,,,,,,,,,,,,,,,,443.4076,421.76
,,,,,,,,,,,,,,,,443.816,421.76
,,,,,,,,,,,,,,,,444.2244,421.75
,,,,,,,,,,,,,,,,444.6328,421.74
,,,,,,,,,,,,,,,,445.0412,421.73
,,,,,,,,,,,,,,,,445.4496,421.73
,,,,,,,,,,,,,,,,445.858,421.72
,,,,,,,,,,,,,,,,446.2664,421.71
,,,,,,,,,,,,,,,,446.6748,421.7
,,,,,,,,,,,,,,,,447.0832,421.7
,,,,,,,,,,,,,,,,447.4916,421.69
,,,,,,,,,,,,,,,,447.9,421.68
,,,,,,,,,,,,,,,,448.3084,421.68
,,,,,,,,,,,,,,,,448.7168,421.67
,,,,,,,,,,,,,,,,449.1252,421.66
,,,,,,,,,,,,,,,,449.5336,421.65
,,,,,,,,,,,,,,,,449.942,421.65
,,,,,,,,,,,,,,,,450.3504,421.64
,,,,,,,,,,,,,,,,450.7588,421.63
,,,,,,,,,,,,,,,,451.1672,421.63
,,,,,,,,,,,,,,,,451.5756,421.62
,,,,,,,,,,,,,,,,451.984,421.61
,,,,,,,,,,,,,,,,452.3924,421.61
,,,,,,,,,,,,,,,,452.8008,421.6
,,,,,,,,,,,,,,,,453.2092,421.59
,,,,,,,,,,,,,,,,453.6176,421.59
,,,,,,,,,,,,,,,,454.026,421.58
,,,,,,,,,,,,,,,,454.4344,421.57
,,,,,,,,,,,,,,,,454.8428,421.57
,,,,,,,,,,,,,,,,455.2512,421.56
,,,,,,,,,,,,,,,,455.6596,421.55
,,,,,,,,,,,,,,,,456.068,421.55
,,,,,,,,,,,,,,,,456.4764,421.54
,,,,,,,,,,,,,,,,456.8848,421.53
,,,,,,,,,,,,,,,,457.2932,421.53
,,,,,,,,,,,,,,,,457.7016,421.52
,,,,,,,,,,,,,,,,458.11,421.51
,,,,,,,,,,,,,,,,458.5184,421.51
,,,,,,,,,,,,,,,,458.9268,421.5
,,,,,,,,,,,,,,,,459.3352,421.49
,,,,,,,,,,,,,,,,459.7436,421.49
,,,,,,,,,,,,,,,,460.152,421.48
,,,,,,,,,,,,,,,,460.5604,421.47
,,,,,,,,,,,,,,,,460.9688,421.47
,,,,,,,,,,,,,,,,461.3772,421.46
,,,,,,,,,,,,,,,,461.7856,421.45
,,,,,,,,,,,,,,,,462.194,421.45
,,,,,,,,,,,,,,,,462.6024,421.44
,,,,,,,,,,,,,,,,463.0108,421.44
,,,,,,,,,,,,,,,,463.4192,421.43
,,,,,,,,,,,,,,,,463.8276,421.42
,,,,,,,,,,,,,,,,464.236,421.42
,,,,,,,,,,,,,,,,464.6444,421.41
,,,,,,,,,,,,,,,,465.0528,421.4
,,,,,,,,,,,,,,,,465.4612,421.4
,,,,,,,,,,,,,,,,465.8696,421.39
,,,,,,,,,,,,,,,,466.278,421.39
,,,,,,,,,,,,,,,,466.6864,421.38
,,,,,,,,,,,,,,,,467.0948,421.37
,,,,,,,,,,,,,,,,467.5032,421.37
,,,,,,,,,,,,,,,,467.9116,421.36
,,,,,,,,,,,,,,,,468.32,421.36
,,,,,,,,,,,,,,,,468.7284,421.35
,,,,,,,,,,,,,,,,469.1368,421.34
,,,,,,,,,,,,,,,,469.5452,421.34
,,,,,,,,,,,,,,,,469.9536,421.33
,,,,,,,,,,,,,,,,470.362,421.33
,,,,,,,,,,,,,,,,470.7704,421.32
,,,,,,,,,,,,,,,,471.1788,421.32
,,,,,,,,,,,,,,,,471.5872,421.31
,,,,,,,,,,,,,,,,471.9956,421.3
,,,,,,,,,,,,,,,,472.404,421.3
,,,,,,,,,,,,,,,,472.8124,421.29
,,,,,,,,,,,,,,,,473.2208,421.29
,,,,,,,,,,,,,,,,473.6292,421.28
,,,,,,,,,,,,,,,,474.0376,421.28
,,,,,,,,,,,,,,,,474.446,421.27
,,,,,,,,,,,,,,,,474.8544,421.26
,,,,,,,,,,,,,,,,475.2628,421.26
,,,,,,,,,,,,,,,,475.6712,421.25
,,,,,,,,,,,,,,,,476.0796,421.25
,,,,,,,,,,,,,,,,476.488,421.24
,,,,,,,,,,,,,,,,476.8964,421.24
,,,,,,,,,,,,,,,,477.3048,421.23
,,,,,,,,,,,,,,,,477.7132,421.23
,,,,,,,,,,,,,,,,478.1216,421.22
,,,,,,,,,,,,,,,,478.53,421.21
,,,,,,,,,,,,,,,,478.9384,421.21
,,,,,,,,,,,,,,,,479.3468,421.2
,,,,,,,,,,,,,,,,479.7552,421.2
,,,,,,,,,,,,,,,,480.1636,421.19
,,,,,,,,,,,,,,,,480.572,421.19
,,,,,,,,,,,,,,,,480.9804,421.18
,,,,,,,,,,,,,,,,481.3888,421.18
,,,,,,,,,,,,,,,,481.7972,421.17
,,,,,,,,,,,,,,,,482.2056,421.17
,,,,,,,,,,,,,,,,482.614,421.16
,,,,,,,,,,,,,,,,483.0224,421.16
,,,,,,,,,,,,,,,,483.4308,421.15
,,,,,,,,,,,,,,,,483.8392,421.14
,,,,,,,,,,,,,,,,484.2476,421.14
,,,,,,,,,,,,,,,,484.656,421.13
,,,,,,,,,,,,,,,,485.0644,421.13
,,,,,,,,,,,,,,,,485.4728,421.12
,,,,,,,,,,,,,,,,485.8812,421.12
,,,,,,,,,,,,,,,,486.2896,421.11
,,,,,,,,,,,,,,,,486.698,421.11
,,,,,,,,,,,,,,,,487.1064,421.1
,,,,,,,,,,,,,,,,487.5148,421.1
,,,,,,,,,,,,,,,,487.9232,421.09
,,,,,,,,,,,,,,,,488.3316,421.09
,,,,,,,,,,,,,,,,488.74,421.08
,,,,,,,,,,,,,,,,489.1484,421.08
,,,,,,,,,,,,,,,,489.5568,421.07
,,,,,,,,,,,,,,,,489.9652,421.07
,,,,,,,,,,,,,,,,490.3736,421.06
,,,,,,,,,,,,,,,,490.782,421.06
,,,,,,,,,,,,,,,,491.1904,421.05
,,,,,,,,,,,,,,,,491.5988,421.05
,,,,,,,,,,,,,,,,492.0072,421.04
,,,,,,,,,,,,,,,,492.4156,421.04
,,,,,,,,,,,,,,,,492.824,421.03
,,,,,,,,,,,,,,,,493.2324,421.03
,,,,,,,,,,,,,,,,493.6408,421.03
,,,,,,,,,,,,,,,,494.0492,421.02
,,,,,,,,,,,,,,,,494.4576,421.02
,,,,,,,,,,,,,,,,494.866,421.01
,,,,,,,,,,,,,,,,495.2744,421.01
,,,,,,,,,,,,,,,,495.6828,421
,,,,,,,,,,,,,,,,496.0912,421
,,,,,,,,,,,,,,,,496.4996,420.99
,,,,,,,,,,,,,,,,496.908,420.99
,,,,,,,,,,,,,,,,497.3164,420.98
,,,,,,,,,,,,,,,,497.7248,420.98
,,,,,,,,,,,,,,,,498.1332,420.97
,,,,,,,,,,,,,,,,498.5416,420.97
,,,,,,,,,,,,,,,,498.95,420.96
,,,,,,,,,,,,,,,,499.3584,420.96
,,,,,,,,,,,,,,,,499.7668,420.96
,,,,,,,,,,,,,,,,500.1752,420.95
,,,,,,,,,,,,,,,,500.5836,420.95
,,,,,,,,,,,,,,,,500.992,420.94
,,,,,,,,,,,,,,,,501.4004,420.94
,,,,,,,,,,,,,,,,501.8088,420.93
,,,,,,,,,,,,,,,,502.2172,420.93
,,,,,,,,,,,,,,,,502.6256,420.92
,,,,,,,,,,,,,,,,503.034,420.92
,,,,,,,,,,,,,,,,503.4424,420.92
,,,,,,,,,,,,,,,,503.8508,420.91
,,,,,,,,,,,,,,,,504.2592,420.91
,,,,,,,,,,,,,,,,504.6676,420.9
,,,,,,,,,,,,,,,,505.076,420.9
,,,,,,,,,,,,,,,,505.4844,420.89
,,,,,,,,,,,,,,,,505.8928,420.89
,,,,,,,,,,,,,,,,506.3012,420.89
,,,,,,,,,,,,,,,,506.7096,420.88
,,,,,,,,,,,,,,,,507.118,420.88
,,,,,,,,,,,,,,,,507.5264,420.87
,,,,,,,,,,,,,,,,507.9348,420.87
,,,,,,,,,,,,,,,,508.3432,420.86
,,,,,,,,,,,,,,,,508.7516,420.86
,,,,,,,,,,,,,,,,509.16,420.86
,,,,,,,,,,,,,,,,509.5684,420.85
,,,,,,,,,,,,,,,,509.9768,420.85
,,,,,,,,,,,,,,,,510.3852,420.84
,,,,,,,,,,,,,,,,510.7936,420.84
,,,,,,,,,,,,,,,,511.202,420.84
,,,,,,,,,,,,,,,,511.6104,420.83
,,,,,,,,,,,,,,,,512.0188,420.83
,,,,,,,,,,,,,,,,512.4272,420.82
,,,,,,,,,,,,,,,,512.8356,420.82
,,,,,,,,,,,,,,,,513.244,420.81
,,,,,,,,,,,,,,,,513.6524,420.81
,,,,,,,,,,,,,,,,514.0608,420.81
,,,,,,,,,,,,,,,,514.4692,420.8
,,,,,,,,,,,,,,,,514.8776,420.8
,,,,,,,,,,,,,,,,515.286,420.79
,,,,,,,,,,,,,,,,515.6944,420.79
,,,,,,,,,,,,,,,,516.1028,420.79
,,,,,,,,,,,,,,,,516.5112,420.78
,,,,,,,,,,,,,,,,516.9196,420.78
,,,,,,,,,,,,,,,,517.328,420.78
,,,,,,,,,,,,,,,,517.7364,420.77
,,,,,,,,,,,,,,,,518.1448,420.77
,,,,,,,,,,,,,,,,518.5532,420.76
,,,,,,,,,,,,,,,,518.9616,420.76
,,,,,,,,,,,,,,,,519.37,420.76
,,,,,,,,,,,,,,,,519.7784,420.75
,,,,,,,,,,,,,,,,520.1868,420.75
,,,,,,,,,,,,,,,,520.5952,420.74
,,,,,,,,,,,,,,,,521.0036,420.74
,,,,,,,,,,,,,,,,521.412,420.74
,,,,,,,,,,,,,,,,521.8204,420.73
,,,,,,,,,,,,,,,,522.2288,420.73
,,,,,,,,,,,,,,,,522.6372,420.73
,,,,,,,,,,,,,,,,523.0456,420.72
,,,,,,,,,,,,,,,,523.454,420.72
,,,,,,,,,,,,,,,,523.8624,420.71
,,,,,,,,,,,,,,,,524.2708,420.71
,,,,,,,,,,,,,,,,524.6792,420.71
,,,,,,,,,,,,,,,,525.0876,420.7
,,,,,,,,,,,,,,,,525.496,420.7
,,,,,,,,,,,,,,,,525.9044,420.7
,,,,,,,,,,,,,,,,526.3128,420.69
,,,,,,,,,,,,,,,,526.7212,420.69
,,,,,,,,,,,,,,,,527.1296,420.69
,,,,,,,,,,,,,,,,527.538,420.68
,,,,,,,,,,,,,,,,527.9464,420.68
,,,,,,,,,,,,,,,,528.3548,420.68
,,,,,,,,,,,,,,,,528.7632,420.67
,,,,,,,,,,,,,,,,529.1716,420.67
,,,,,,,,,,,,,,,,529.58,420.66
,,,,,,,,,,,,,,,,529.9884,420.66
,,,,,,,,,,,,,,,,530.3968,420.66
,,,,,,,,,,,,,,,,530.8052,420.65
,,,,,,,,,,,,,,,,531.2136,420.65
,,,,,,,,,,,,,,,,531.622,420.65
,,,,,,,,,,,,,,,,532.0304,420.64
,,,,,,,,,,,,,,,,532.4388,420.64
,,,,,,,,,,,,,,,,532.8472,420.64
,,,,,,,,,,,,,,,,533.2556,420.63
,,,,,,,,,,,,,,,,533.664,420.63
,,,,,,,,,,,,,,,,534.0724,420.63
,,,,,,,,,,,,,,,,534.4808,420.62
,,,,,,,,,,,,,,,,534.8892,420.62
,,,,,,,,,,,,,,,,535.2976,420.62
,,,,,,,,,,,,,,,,535.706,420.61
,,,,,,,,,,,,,,,,536.1144,420.61
,,,,,,,,,,,,,,,,536.5228,420.61
,,,,,,,,,,,,,,,,536.9312,420.6
,,,,,,,,,,,,,,,,537.3396,420.6
,,,,,,,,,,,,,,,,537.748,420.6
,,,,,,,,,,,,,,,,538.1564,420.59
,,,,,,,,,,,,,,,,538.5648,420.59
,,,,,,,,,,,,,,,,538.9732,420.59
,,,,,,,,,,,,,,,,539.3816,420.58
,,,,,,,,,,,,,,,,539.79,420.58
,,,,,,,,,,,,,,,,540.1984,420.58
,,,,,,,,,,,,,,,,540.6068,420.58
,,,,,,,,,,,,,,,,541.0152,420.57
,,,,,,,,,,,,,,,,541.4236,420.57
,,,,,,,,,,,,,,,,541.832,420.57
,,,,,,,,,,,,,,,,542.2404,420.56
,,,,,,,,,,,,,,,,542.6488,420.56
,,,,,,,,,,,,,,,,543.0572,420.56
,,,,,,,,,,,,,,,,543.4656,420.55
,,,,,,,,,,,,,,,,543.874,420.55
,,,,,,,,,,,,,,,,544.2824,420.55
,,,,,,,,,,,,,,,,544.6908,420.54
,,,,,,,,,,,,,,,,545.0992,420.54
,,,,,,,,,,,,,,,,545.5076,420.54
,,,,,,,,,,,,,,,,545.916,420.54
,,,,,,,,,,,,,,,,546.3244,420.53
,,,,,,,,,,,,,,,,546.7328,420.53
,,,,,,,,,,,,,,,,547.1412,420.53
,,,,,,,,,,,,,,,,547.5496,420.52
,,,,,,,,,,,,,,,,547.958,420.52
,,,,,,,,,,,,,,,,548.3664,420.52
,,,,,,,,,,,,,,,,548.7748,420.51
,,,,,,,,,,,,,,,,549.1832,420.51
,,,,,,,,,,,,,,,,549.5916,420.51
,,,,,,,,,,,,,,,,550,420.51
,,,,,,,,,,,,,,,,550.4084,420.5
,,,,,,,,,,,,,,,,550.8168,420.5
,,,,,,,,,,,,,,,,551.2252,420.5
,,,,,,,,,,,,,,,,551.6336,420.49
,,,,,,,,,,,,,,,,552.042,420.49
,,,,,,,,,,,,,,,,552.4504,420.49
,,,,,,,,,,,,,,,,552.8588,420.49
,,,,,,,,,,,,,,,,553.2672,420.48
,,,,,,,,,,,,,,,,553.6756,420.48
,,,,,,,,,,,,,,,,554.084,420.48
,,,,,,,,,,,,,,,,554.4924,420.47
,,,,,,,,,,,,,,,,554.9008,420.47
,,,,,,,,,,,,,,,,555.3092,420.47
,,,,,,,,,,,,,,,,555.7176,420.47
,,,,,,,,,,,,,,,,556.126,420.46
,,,,,,,,,,,,,,,,556.5344,420.46
,,,,,,,,,,,,,,,,556.9428,420.46
,,,,,,,,,,,,,,,,557.3512,420.45
,,,,,,,,,,,,,,,,557.7596,420.45
,,,,,,,,,,,,,,,,558.168,420.45
,,,,,,,,,,,,,,,,558.5764,420.45
,,,,,,,,,,,,,,,,558.9848,420.44
,,,,,,,,,,,,,,,,559.3932,420.44
,,,,,,,,,,,,,,,,559.8016,420.44
,,,,,,,,,,,,,,,,560.21,420.44
,,,,,,,,,,,,,,,,560.6184,420.43
,,,,,,,,,,,,,,,,561.0268,420.43
,,,,,,,,,,,,,,,,561.4352,420.43
,,,,,,,,,,,,,,,,561.8436,420.42
,,,,,,,,,,,,,,,,562.252,420.42
,,,,,,,,,,,,,,,,562.6604,420.42
,,,,,,,,,,,,,,,,563.0688,420.42
,,,,,,,,,,,,,,,,563.4772,420.41
,,,,,,,,,,,,,,,,563.8856,420.41


==> Data/result_pekk_3mm.csv <==
time,temp(C),Temp (K),Unnamed: 3,time.1,temp(C).1,Temp (K).1,Unnamed: 7,time.2,temp(C).2,Temp (K).2,Unnamed: 11,time.3,temp(C).3,Temp (K).3,15,Time (s),Temp Sim (K)
,,,,,,,,,,,,,,,,,
0.168067227,329.163332,602.313332,,0,350.5944044,623.7444044,,0,356,629.15,,0,356,629.15,,0.3461,588.97
0.056022409,312.795118,585.945118,,0.168067227,334.5204749,607.6704749,,0.399999999999999,333.827,606.977,,0.800000000000004,328.812,601.962,,0.836100000000002,578.59
1.06442577,296.7161865,569.8661865,,1.400560224,313.9755902,587.1255902,,0.799999999999997,325.648,598.798,,1.6,311.17,584.32,,1.3261,569.6
2.408963585,283.3133253,556.4633253,,2.521008403,293.4315393,566.5815393,,1.2,317.457,590.607,,2.4,298.929,572.079,,1.8161,562.59
6.554621849,266.0205749,539.1705749,,5.098039216,271.0909364,544.2409364,,1.6,311.076,584.226,,3.2,289.259,562.409,,2.3061,556.61
9.019607843,254.0974723,527.2474723,,7.114845938,258.5759304,531.7259304,,2,305.657,578.807,,4.00000000000001,281.17,554.32,,2.7961,551.45
11.2605042,258.2474657,531.3974657,,9.579831933,247.2480659,520.3980659,,2.4,300.478,573.628,,4.8,274.022,547.172,,3.2861,546.89
14.28571429,259.1178138,532.2678138,,9.915966387,258.2574697,531.4074697,,2.8,295.762,568.912,,5.6,267.671,540.821,,3.7761,542.79
17.87114846,251.0554222,524.2054222,,10.81232493,264.5008003,537.6508003,,3.2,291.368,564.518,,6.4,261.948,535.098,,4.2661,539.07
21.45658263,245.0763639,518.2263639,,12.26890756,267.4661531,540.6161531,,3.6,287.261,560.411,,7.2,256.763,529.913,,4.7561,535.64
24.70588235,243.5640923,516.7140923,,14.28571429,262.0940043,535.2440043,,4,283.401,556.551,,8.00000000000001,252.16,525.31,,5.2461,532.47
28.7394958,238.4745565,511.6245565,,16.41456583,255.2329265,528.3829265,,4.4,279.759,552.909,,8.8,249.309,522.459,,5.7361,529.51
35.0140056,232.1778711,505.3278711,,18.767507,246.5844671,519.7344671,,4.8,276.313,549.463,,9.6,259.029,532.179,,6.2261,526.73
39.49579832,229.168334,502.318334,,21.12044818,242.4002935,515.5502935,,5.2,273.044,546.194,,10.4,262.259,535.409,,6.7161,524.11
43.64145658,224.3755836,497.5255836,,24.3697479,242.9713552,516.1213552,,5.6,269.935,543.085,,11.2,270.144,543.294,,7.2061,521.62
48.34733894,220.4715219,493.6215219,,28.96358543,235.4966987,508.6466987,,6,266.972,540.122,,12,272.969,546.119,,7.6961,519.26
52.4929972,216.8692477,490.0192477,,32.66106443,230.4096639,503.5596639,,6.4,264.143,537.293,,12.8,272.745,545.895,,8.1861,517.01
58.31932773,211.4687542,484.6187542,,36.58263305,225.3209617,498.4709617,,6.8,261.431,534.581,,13.6,270.521,543.671,,8.6761,514.84
64.59383754,206.9577831,480.1077831,,42.24089636,219.9217187,493.0717187,,7.2,258.85,532,,14.4,267.397,540.547,,9.1661,512.87
70.19607843,204.8327664,477.9827664,,45.88235294,214.4382753,487.5882753,,7.6,256.348,529.498,,15.2,263.918,537.068,,9.6561,510.5
76.02240896,200.3251301,473.4751301,,48.77684407,209.2084056,482.3584056,,7.99999999999999,253.906,527.056,,16,260.322,533.472,,10.1461,510.18
81.62464986,196.4143991,469.5643991,,51.76470588,206.209984,479.359984,,8.4,251.828,524.978,,16.8,256.733,529.883,,10.6361,532.17
86.44257703,195.1880752,468.3380752,,55.59290383,200.4771353,473.6271353,,8.8,248.746,521.896,,17.6,253.211,526.361,,11.1261,543.61
91.59663866,191.875917,465.025917,,60.26143791,195.9781135,469.1281135,,9.2,249.758,522.908,,18.4,249.79,522.94,,11.6161,542.65
97.64705882,189.7475657,462.8975657,,63.99626517,191.4860389,464.6360389,,10.4,249.426,522.576,,19.2,246.495,519.645,,12.1061,542.54
104.8179272,185.2299253,458.3799253,,68.38468721,187.2371171,460.3871171,,10.8,261.818,534.968,,20,243.465,516.615,,12.5961,541.01
109.4117647,184.0052688,457.1552688,,72.77310924,183.7322429,456.8822429,,11.2,267.098,540.248,,20.8,242.252,515.402,,13.0861,539.26
114.4537815,180.9915633,454.1415633,,77.44164332,179.2332211,452.3832211,,11.6,270.028,543.178,,21.6,241.832,514.982,,13.5761,537.28
120.280112,179.7577364,452.9077364,,82.20354809,175.4775521,448.6275521,,12,271.219,544.369,,22.4,242.596,515.746,,14.0661,535.22
,,,,85.93837535,171.7295251,444.8795251,,12.4,271.414,544.564,,23.2,243.639,516.789,,14.5561,533.15
,,,,90.70028011,168.7179038,441.8679038,,12.8,271.01,544.16,,24,244.429,517.579,,15.0461,531.08
,,,,94.71521942,166.4558879,439.6058879,,13.2,270.152,543.302,,24.8,244.664,517.814,,15.5361,529.05
,,,,99.57049486,163.6915877,436.8415877,,13.6,268.992,542.142,,25.6,244.323,517.473,,16.0261,527.05
,,,,103.8655462,161.1794718,434.3294718,,14,267.621,540.771,,26.4,243.497,516.647,,16.5161,525.1
,,,,108.0672269,159.9081299,433.0581299,,14.4,266.102,539.252,,27.2,242.301,515.451,,17.0061,523.21
,,,,112.2689076,157.8927404,431.0427404,,14.8,264.484,537.634,,28,240.836,513.986,,17.4961,521.35
,,,,116.0037348,156.3768563,429.5268563,,15.2,262.799,535.949,,28.8,239.181,512.331,,17.9861,519.56
,,,,120.5788982,154.3586879,427.5086879,,15.6,261.071,534.221,,29.6,237.398,510.548,,18.4761,517.76
,,,,,,,,16,259.32,532.47,,30.4,235.53,508.68,,18.9661,516.24
,,,,,,,,16.4,257.559,530.709,,31.2,233.626,506.776,,19.4561,513.85
,,,,,,,,16.8,255.799,528.949,,32,231.926,505.076,,19.9461,514.4
,,,,,,,,17.2,254.048,527.198,,32.8,230.524,503.674,,20.4361,517.33
,,,,,,,,17.6,252.309,525.459,,33.6,229.523,502.673,,20.9261,519.59
,,,,,,,,18,250.593,523.743,,34.4,228.882,502.032,,21.4161,521.01
,,,,,,,,18.4,248.901,522.051,,35.2,228.482,501.632,,21.9061,521.79
,,,,,,,,18.8,247.205,520.355,,36,228.178,501.328,,22.3961,522.07
,,,,,,,,19.2,245.646,518.796,,36.8,227.854,501.004,,22.8861,521.98
,,,,,,,,19.6,243.735,516.885,,37.6,227.438,500.588,,23.3761,521.61
,,,,,,,,20,242.74,515.89,,38.4,226.897,500.047,,23.8661,521.04
,,,,,,,,20.8,241.89,515.04,,39.2,226.223,499.373,,24.3561,520.32
,,,,,,,,21.6,242.67,515.82,,40,225.423,498.573,,24.8461,519.48
,,,,,,,,23.2,243.65,516.8,,40.8,224.511,497.661,,25.3361,518.56
,,,,,,,,23.6,244.254,517.404,,41.6,223.502,496.652,,25.8261,517.57
,,,,,,,,24,244.589,517.739,,42.4,222.415,495.565,,26.3161,516.54
,,,,,,,,24.4,244.692,517.842,,43.2,221.293,494.443,,26.8061,515.47
,,,,,,,,24.8,244.595,517.745,,44,220.187,493.337,,27.2961,514.38
,,,,,,,,25.2,244.33,517.48,,44.8,219.151,492.301,,27.7861,513.28
,,,,,,,,25.6,243.922,517.072,,45.6,218.225,491.375,,28.2761,512.16
,,,,,,,,26,243.394,516.544,,46.4,217.422,490.572,,28.7661,511.04
,,,,,,,,26.4,242.766,515.916,,47.2,216.729,489.879,,29.2561,509.93
,,,,,,,,26.8,242.055,515.205,,48,216.118,489.268,,29.7461,508.78
,,,,,,,,27.2,241.275,514.425,,48.8,215.556,488.706,,30.2361,507.23
,,,,,,,,27.6,240.438,513.588,,49.6,215.011,488.161,,30.7261,505.82
,,,,,,,,28,239.555,512.705,,50.4,214.46,487.61,,31.2161,505.33
,,,,,,,,28.4,238.633,511.783,,51.2,213.885,487.035,,31.7061,505.43
,,,,,,,,28.8,237.681,510.831,,52,213.276,486.426,,32.1961,505.73
,,,,,,,,29.2,236.707,509.857,,52.8,212.626,485.776,,32.6861,506.06
,,,,,,,,29.6,235.703,508.853,,53.6,211.935,485.085,,33.1761,506.33
,,,,,,,,30,234.722,507.872,,54.4,211.207,484.357,,33.6661,506.49
,,,,,,,,30.4,233.635,506.785,,55.2,210.453,483.603,,34.1561,506.54
,,,,,,,,30.8,232.656,505.806,,56,209.69,482.84,,34.6461,506.48
,,,,,,,,31.2,231.812,504.962,,56.8,208.936,482.086,,35.1361,506.32
,,,,,,,,31.6,230.455,503.605,,57.6,208.208,481.358,,35.6261,506.07
,,,,,,,,32,229.247,502.397,,58.4,207.518,480.668,,36.1161,505.74
,,,,,,,,32.4,228.46,501.61,,59.2,206.87,480.02,,36.6061,505.34
,,,,,,,,32.8,228.014,501.164,,60,206.26,479.41,,37.0961,504.88
,,,,,,,,33.2,227.809,500.959,,60.8,205.683,478.833,,37.5861,504.36
,,,,,,,,33.6,227.75,500.9,,61.6,205.13,478.28,,38.0761,503.81
,,,,,,,,34,227.762,500.912,,62.4,204.591,477.741,,38.5661,503.19
,,,,,,,,34.4,227.797,500.947,,63.2,204.057,477.207,,39.0561,502.67
,,,,,,,,34.8,227.82,500.97,,64,203.522,476.672,,39.5461,502.04
,,,,,,,,35.2,227.812,500.962,,64.8,202.979,476.129,,40.0361,501.17
,,,,,,,,35.6,227.758,500.908,,65.6,202.426,475.576,,40.5261,500.34
,,,,,,,,36,227.654,500.804,,66.4,201.861,475.011,,41.0161,499.67
,,,,,,,,36.4,227.496,500.646,,67.2,201.285,474.435,,41.5061,499.19
,,,,,,,,36.8,227.283,500.433,,68,200.703,473.853,,41.9961,498.83
,,,,,,,,37.2,227.018,500.168,,68.8,200.12,473.27,,42.4861,498.57
,,,,,,,,37.6,226.704,499.854,,69.6,199.543,472.693,,42.9761,498.36
,,,,,,,,38,226.343,499.493,,70.4,198.976,472.126,,43.4661,498.17
,,,,,,,,38.4,225.94,499.09,,71.2,198.424,471.574,,43.9561,497.98
,,,,,,,,38.8,225.497,498.647,,72,197.888,471.038,,44.4461,497.78
,,,,,,,,39.2,225.018,498.168,,72.8,197.368,470.518,,44.9361,497.57
,,,,,,,,39.6,224.508,497.658,,73.6,196.863,470.013,,45.4261,497.33
,,,,,,,,40,223.97,497.12,,74.4,196.371,469.521,,45.9161,497.06
,,,,,,,,40.4,223.402,496.552,,75.2,195.888,469.038,,46.4061,496.77
,,,,,,,,40.8,222.822,495.972,,76,195.412,468.562,,46.8961,496.45
,,,,,,,,41.2,222.205,495.355,,76.8,194.939,468.089,,47.3861,496.11
,,,,,,,,41.6,221.572,494.722,,77.6,194.468,467.618,,47.8761,495.74
,,,,,,,,42,220.976,494.126,,78.4,193.995,467.145,,48.3661,495.34
,,,,,,,,42.4,220.306,493.456,,79.2,193.522,466.672,,48.8561,494.93
,,,,,,,,42.8,219.588,492.738,,80,193.048,466.198,,49.3461,494.49
,,,,,,,,43.2,218.895,492.045,,80.8,192.574,465.724,,49.8361,494.02
,,,,,,,,43.6,218.266,491.416,,81.6,192.103,465.253,,50.3261,493.59
,,,,,,,,44,217.717,490.867,,82.4,191.635,464.785,,50.8161,493.13
,,,,,,,,44.4,217.247,490.397,,83.2,191.174,464.324,,51.3061,492.59
,,,,,,,,44.8,216.848,489.998,,84,190.72,463.87,,51.7961,492.03
,,,,,,,,45.2,216.505,489.655,,84.8,190.274,463.424,,52.2861,491.49
,,,,,,,,45.6,216.205,489.355,,85.6,189.836,462.986,,52.7761,490.99
,,,,,,,,46,215.936,489.086,,86.4,189.407,462.557,,53.2661,490.54
,,,,,,,,46.4,215.687,488.837,,87.2,188.984,462.134,,53.7561,490.14
,,,,,,,,46.8,215.448,488.598,,88,188.567,461.717,,54.2461,489.78
,,,,,,,,47.2,215.211,488.361,,88.8,188.156,461.306,,54.7361,489.45
,,,,,,,,47.6,214.973,488.123,,89.6,187.748,460.898,,55.2261,489.15
,,,,,,,,48,214.727,487.877,,90.4,187.343,460.493,,55.7161,488.86
,,,,,,,,48.4,214.47,487.62,,91.2,186.941,460.091,,56.2061,488.58
,,,,,,,,48.8,214.201,487.351,,92,186.541,459.691,,56.6961,488.3
,,,,,,,,49.2,213.918,487.068,,92.8,186.142,459.292,,57.1861,488.02
,,,,,,,,49.6,213.62,486.77,,93.6,185.746,458.896,,57.6761,487.74
,,,,,,,,50,213.307,486.457,,94.4,185.353,458.503,,58.1661,487.46
,,,,,,,,50.4,212.977,486.127,,95.2,184.964,458.114,,58.6561,487.17
,,,,,,,,50.8,212.633,485.783,,96,184.578,457.728,,59.1461,486.87
,,,,,,,,51.2,212.272,485.422,,96.8,184.197,457.347,,59.6361,486.56
,,,,,,,,51.6,211.9,485.05,,97.6,183.821,456.971,,60.1261,486.25
,,,,,,,,52,211.512,484.662,,98.4,183.45,456.6,,60.6161,485.93
,,,,,,,,52.4,211.107,484.257,,99.2,183.084,456.234,,61.1061,485.59
,,,,,,,,52.8,210.7,483.85,,100,182.723,455.873,,61.5961,485.23
,,,,,,,,53.2,210.279,483.429,,100.8,182.366,455.516,,62.0861,484.87
,,,,,,,,53.6,209.838,482.988,,101.6,182.013,455.163,,62.5761,484.51
,,,,,,,,54,209.384,482.534,,102.4,181.664,454.814,,63.0661,484.15
,,,,,,,,54.4,208.927,482.077,,103.2,181.318,454.468,,63.5561,483.81
,,,,,,,,54.8,208.477,481.627,,104,180.974,454.124,,64.0461,483.48
,,,,,,,,55.2,208.044,481.194,,104.8,180.634,453.784,,64.5361,483.16
,,,,,,,,55.6,207.63,480.78,,105.6,180.296,453.446,,65.0261,482.85
,,,,,,,,56,207.24,480.39,,106.4,179.961,453.111,,65.5161,482.56
,,,,,,,,56.4,206.872,480.022,,107.2,179.629,452.779,,66.0061,482.27
,,,,,,,,56.8,206.525,479.675,,108,179.3,452.45,,66.4961,481.99
,,,,,,,,57.2,206.198,479.348,,108.8,178.974,452.124,,66.9861,481.72
,,,,,,,,57.6,205.887,479.037,,109.6,178.652,451.802,,67.4761,481.45
,,,,,,,,58,205.59,478.74,,110.4,178.333,451.483,,67.9661,481.18
,,,,,,,,58.4,205.303,478.453,,111.2,178.018,451.168,,68.4561,480.91
,,,,,,,,58.8,205.025,478.175,,112,177.707,450.857,,68.9461,480.64
,,,,,,,,59.2,204.751,477.901,,112.8,177.399,450.549,,69.4361,480.37
,,,,,,,,59.6,204.482,477.632,,113.6,177.094,450.244,,69.9261,480.1
,,,,,,,,60,204.213,477.363,,114.4,176.792,449.942,,70.4161,479.82
,,,,,,,,60.4,203.945,477.095,,115.2,176.494,449.644,,70.9061,479.54
,,,,,,,,60.8,203.675,476.825,,116,176.198,449.348,,71.3961,479.26
,,,,,,,,61.2,203.402,476.552,,116.8,175.905,449.055,,71.8861,478.98
,,,,,,,,61.6,203.126,476.276,,117.6,175.614,448.764,,72.3761,478.69
,,,,,,,,62,202.845,475.995,,118.4,175.327,448.477,,72.8661,478.39
,,,,,,,,62.4,202.56,475.71,,119.2,175.041,448.191,,73.3561,478.09
,,,,,,,,62.8,202.27,475.42,,120,174.759,447.909,,73.8461,477.78
,,,,,,,,63.2,201.973,475.123,,,,,,74.3361,477.48
,,,,,,,,63.6,201.672,474.822,,,,,,74.8261,477.17
,,,,,,,,64,201.366,474.516,,,,,,75.3161,476.87
,,,,,,,,64.4,201.054,474.204,,,,,,75.8061,476.58
,,,,,,,,64.8,200.734,473.884,,,,,,76.2961,476.29
,,,,,,,,65.2,200.408,473.558,,,,,,76.7861,476
,,,,,,,,65.6,200.078,473.228,,,,,,77.2761,475.72
,,,,,,,,66,199.747,472.897,,,,,,77.7661,475.45
,,,,,,,,66.4,199.417,472.567,,,,,,78.2561,475.18
,,,,,,,,66.8,199.091,472.241,,,,,,78.7461,474.91
,,,,,,,,67.2,198.771,471.921,,,,,,79.2361,474.65
,,,,,,,,67.6,198.457,471.607,,,,,,79.7261,474.39
,,,,,,,,68,198.151,471.301,,,,,,80.2161,474.14
,,,,,,,,68.4,197.853,471.003,,,,,,80.7061,473.89
,,,,,,,,68.8,197.563,470.713,,,,,,81.1961,473.63
,,,,,,,,69.2,197.28,470.43,,,,,,81.6861,473.38
,,,,,,,,69.6,197.004,470.154,,,,,,82.1761,473.13
,,,,,,,,70,196.735,469.885,,,,,,82.6661,472.88
,,,,,,,,70.4,196.471,469.621,,,,,,83.1561,472.63
,,,,,,,,70.8,196.212,469.362,,,,,,83.6461,472.38
,,,,,,,,71.2,195.957,469.107,,,,,,84.1361,472.12
,,,,,,,,71.6,195.705,468.855,,,,,,84.6261,471.87
,,,,,,,,72,195.455,468.605,,,,,,85.1161,471.61
,,,,,,,,72.4,195.207,468.357,,,,,,85.6061,471.36
,,,,,,,,72.8,194.96,468.11,,,,,,86.0961,471.11
,,,,,,,,73.2,194.714,467.864,,,,,,86.5861,470.87
,,,,,,,,73.6,194.467,467.617,,,,,,87.0761,470.62
,,,,,,,,74,194.22,467.37,,,,,,87.5661,470.38
,,,,,,,,74.4,193.972,467.122,,,,,,88.0561,470.14
,,,,,,,,74.8,193.723,466.873,,,,,,88.5461,469.9
,,,,,,,,75.2,193.473,466.623,,,,,,89.0361,469.67
,,,,,,,,75.6,193.221,466.371,,,,,,89.5261,469.44
,,,,,,,,76,192.967,466.117,,,,,,90.0161,469.21
,,,,,,,,76.4,192.71,465.86,,,,,,90.5061,468.98
,,,,,,,,76.8,192.452,465.602,,,,,,90.9961,468.75
,,,,,,,,77.2,192.192,465.342,,,,,,91.4861,468.53
,,,,,,,,77.6,191.932,465.082,,,,,,91.9761,468.3
,,,,,,,,78,191.672,464.822,,,,,,92.4661,468.08
,,,,,,,,78.4,191.414,464.564,,,,,,92.9561,467.86
,,,,,,,,78.8,191.157,464.307,,,,,,93.4461,467.63
,,,,,,,,79.2,190.902,464.052,,,,,,93.9361,467.41
,,,,,,,,79.6,190.65,463.8,,,,,,94.4261,467.19
,,,,,,,,80,190.401,463.551,,,,,,94.9161,466.97
,,,,,,,,80.4,190.156,463.306,,,,,,95.4061,466.75
,,,,,,,,80.8,189.914,463.064,,,,,,95.8961,466.53
,,,,,,,,81.2,189.675,462.825,,,,,,96.3861,466.31
,,,,,,,,81.6,189.44,462.59,,,,,,96.8761,466.08
,,,,,,,,82,189.208,462.358,,,,,,97.3661,465.86
,,,,,,,,82.4,188.979,462.129,,,,,,97.8561,465.64
,,,,,,,,82.8,188.753,461.903,,,,,,98.3461,465.42
,,,,,,,,83.2,188.529,461.679,,,,,,98.8361,465.21
,,,,,,,,83.6,188.307,461.457,,,,,,99.3261,464.99
,,,,,,,,84,188.088,461.238,,,,,,99.8161,464.78
,,,,,,,,84.4,187.87,461.02,,,,,,100.3061,464.56
,,,,,,,,84.8,187.653,460.803,,,,,,100.7961,464.35
,,,,,,,,85.2,187.437,460.587,,,,,,101.2861,464.14
,,,,,,,,85.6,187.222,460.372,,,,,,101.7761,463.93
,,,,,,,,86,187.008,460.158,,,,,,102.2661,463.73
,,,,,,,,86.4,186.795,459.945,,,,,,102.7561,463.52
,,,,,,,,86.8,186.581,459.731,,,,,,103.2461,463.32
,,,,,,,,87.2,186.368,459.518,,,,,,103.7361,463.11
,,,,,,,,87.6,186.154,459.304,,,,,,104.2261,462.91
,,,,,,,,88,185.94,459.09,,,,,,104.7161,462.71
,,,,,,,,88.4,185.726,458.876,,,,,,105.2061,462.51
,,,,,,,,88.8,185.512,458.662,,,,,,105.6961,462.31
,,,,,,,,89.2,185.298,458.448,,,,,,106.1861,462.11
,,,,,,,,89.6,185.084,458.234,,,,,,106.6761,461.91
,,,,,,,,90,184.871,458.021,,,,,,107.1661,461.72
,,,,,,,,90.4,184.659,457.809,,,,,,107.6561,461.52
,,,,,,,,90.8,184.448,457.598,,,,,,108.1461,461.33
,,,,,,,,91.2,184.239,457.389,,,,,,108.6361,461.13
,,,,,,,,91.6,184.031,457.181,,,,,,109.1261,460.94
,,,,,,,,92,183.824,456.974,,,,,,109.6161,460.75
,,,,,,,,92.4,183.62,456.77,,,,,,110.1061,460.56
,,,,,,,,92.8,183.417,456.567,,,,,,110.5961,460.37
,,,,,,,,93.2,183.216,456.366,,,,,,111.0861,460.18
,,,,,,,,93.6,183.016,456.166,,,,,,111.5761,459.99
,,,,,,,,94,182.819,455.969,,,,,,112.0661,459.8
,,,,,,,,94.4,182.623,455.773,,,,,,112.5561,459.62
,,,,,,,,94.8,182.429,455.579,,,,,,113.0461,459.43
,,,,,,,,95.2,182.237,455.387,,,,,,113.5361,459.25
,,,,,,,,95.6,182.046,455.196,,,,,,114.0261,459.07
,,,,,,,,96,181.856,455.006,,,,,,114.5161,458.89
,,,,,,,,96.4,181.668,454.818,,,,,,115.0061,458.71
,,,,,,,,96.8,181.481,454.631,,,,,,115.4961,458.53
,,,,,,,,97.2,181.295,454.445,,,,,,115.9861,458.35
,,,,,,,,97.6,181.111,454.261,,,,,,116.4761,458.18
,,,,,,,,98,180.926,454.076,,,,,,116.9661,458
,,,,,,,,98.4,180.743,453.893,,,,,,117.4561,457.83
,,,,,,,,98.8,180.56,453.71,,,,,,117.9461,457.65
,,,,,,,,99.2,180.378,453.528,,,,,,118.4361,457.48
,,,,,,,,99.6,180.197,453.347,,,,,,118.9261,457.3
,,,,,,,,100,180.015,453.165,,,,,,119.4161,457.13
,,,,,,,,100.4,179.835,452.985,,,,,,119.9061,456.96
,,,,,,,,100.8,179.654,452.804,,,,,,120.3961,456.79
,,,,,,,,101.2,179.475,452.625,,,,,,120.8861,456.62
,,,,,,,,101.6,179.296,452.446,,,,,,121.3761,456.45
,,,,,,,,102,179.118,452.268,,,,,,121.8661,456.28
,,,,,,,,102.4,178.94,452.09,,,,,,122.3561,456.11
,,,,,,,,102.8,178.764,451.914,,,,,,122.8461,455.94
,,,,,,,,103.2,178.588,451.738,,,,,,123.3361,455.77
,,,,,,,,103.6,178.414,451.564,,,,,,123.8261,455.61
,,,,,,,,104,178.24,451.39,,,,,,124.3161,455.44
,,,,,,,,104.4,178.068,451.218,,,,,,124.8061,455.28
,,,,,,,,104.8,177.896,451.046,,,,,,125.2961,455.12
,,,,,,,,105.2,177.726,450.876,,,,,,125.7861,454.95
,,,,,,,,105.6,177.557,450.707,,,,,,126.2761,454.79
,,,,,,,,106,177.39,450.54,,,,,,126.7661,454.63
,,,,,,,,106.4,177.223,450.373,,,,,,127.2561,454.47
,,,,,,,,106.8,177.058,450.208,,,,,,127.7461,454.31
,,,,,,,,107.2,176.893,450.043,,,,,,128.2361,454.15
,,,,,,,,107.6,176.73,449.88,,,,,,128.7261,454
,,,,,,,,108,176.568,449.718,,,,,,129.2161,453.84
,,,,,,,,108.4,176.407,449.557,,,,,,129.7061,453.68
,,,,,,,,108.8,176.247,449.397,,,,,,130.1961,453.53
,,,,,,,,109.2,176.088,449.238,,,,,,130.6861,453.37
,,,,,,,,109.6,175.929,449.079,,,,,,131.1761,453.22
,,,,,,,,110,175.772,448.922,,,,,,131.6661,453.07
,,,,,,,,110.4,175.615,448.765,,,,,,132.1561,452.91
,,,,,,,,110.8,175.459,448.609,,,,,,132.6461,452.76
,,,,,,,,111.2,175.303,448.453,,,,,,133.1361,452.61
,,,,,,,,111.6,175.148,448.298,,,,,,133.6261,452.46
,,,,,,,,112,174.994,448.144,,,,,,134.1161,452.31
,,,,,,,,112.4,174.841,447.991,,,,,,134.6061,452.16
,,,,,,,,112.8,174.688,447.838,,,,,,135.0961,452.01
,,,,,,,,113.2,174.536,447.686,,,,,,135.5861,451.87
,,,,,,,,113.6,174.384,447.534,,,,,,136.0761,451.72
,,,,,,,,114,174.233,447.383,,,,,,136.5661,451.58
,,,,,,,,114.4,174.083,447.233,,,,,,137.0561,451.43
,,,,,,,,114.8,173.934,447.084,,,,,,137.5461,451.29
,,,,,,,,115.2,173.785,446.935,,,,,,138.0361,451.14
,,,,,,,,115.6,173.638,446.788,,,,,,138.5261,451
,,,,,,,,116,173.491,446.641,,,,,,139.0161,450.86
,,,,,,,,116.4,173.344,446.494,,,,,,139.5061,450.72
,,,,,,,,116.8,173.199,446.349,,,,,,139.9961,450.58
,,,,,,,,117.2,173.055,446.205,,,,,,140.4861,450.44
,,,,,,,,117.6,172.911,446.061,,,,,,140.9761,450.3
,,,,,,,,118,172.768,445.918,,,,,,141.4661,450.16
,,,,,,,,118.4,172.626,445.776,,,,,,141.9561,450.02
,,,,,,,,118.8,172.485,445.635,,,,,,142.4461,449.89
,,,,,,,,119.2,172.345,445.495,,,,,,142.9361,449.75
,,,,,,,,119.6,172.206,445.356,,,,,,143.4261,449.61
,,,,,,,,120,172.067,445.217,,,,,,143.9161,449.48
,,,,,,,,,,,,,,,,144.4061,449.34
,,,,,,,,,,,,,,,,144.8961,449.21
,,,,,,,,,,,,,,,,145.3861,449.07
,,,,,,,,,,,,,,,,145.8761,448.94
,,,,,,,,,,,,,,,,146.3661,448.81
,,,,,,,,,,,,,,,,146.8561,448.68
,,,,,,,,,,,,,,,,147.3461,448.55
,,,,,,,,,,,,,,,,147.8361,448.42
,,,,,,,,,,,,,,,,148.3261,448.29
,,,,,,,,,,,,,,,,148.8161,448.16
,,,,,,,,,,,,,,,,149.3061,448.03
,,,,,,,,,,,,,,,,149.7961,447.9
,,,,,,,,,,,,,,,,150.2861,447.77
,,,,,,,,,,,,,,,,150.7761,447.65
,,,,,,,,,,,,,,,,151.2661,447.52
,,,,,,,,,,,,,,,,151.7561,447.4
,,,,,,,,,,,,,,,,152.2461,447.27
,,,,,,,,,,,,,,,,152.7361,447.15
,,,,,,,,,,,,,,,,153.2261,447.02
,,,,,,,,,,,,,,,,153.7161,446.9
,,,,,,,,,,,,,,,,154.2061,446.78
,,,,,,,,,,,,,,,,154.6961,446.66
,,,,,,,,,,,,,,,,155.1861,446.53
,,,,,,,,,,,,,,,,155.6761,446.41
,,,,,,,,,,,,,,,,156.1661,446.29
,,,,,,,,,,,,,,,,156.6561,446.17
,,,,,,,,,,,,,,,,157.1461,446.05
,,,,,,,,,,,,,,,,157.6361,445.94
,,,,,,,,,,,,,,,,158.1261,445.82
,,,,,,,,,,,,,,,,158.6161,445.7
,,,,,,,,,,,,,,,,159.1061,445.58
,,,,,,,,,,,,,,,,159.5961,445.47
,,,,,,,,,,,,,,,,160.0861,445.35
,,,,,,,,,,,,,,,,160.5761,445.24
,,,,,,,,,,,,,,,,161.0661,445.12
,,,,,,,,,,,,,,,,161.5561,445.01
,,,,,,,,,,,,,,,,162.0461,444.89
,,,,,,,,,,,,,,,,162.5361,444.78
,,,,,,,,,,,,,,,,163.0261,444.67
,,,,,,,,,,,,,,,,163.5161,444.56
,,,,,,,,,,,,,,,,164.0061,444.45
,,,,,,,,,,,,,,,,164.4961,444.34
,,,,,,,,,,,,,,,,164.9861,444.23
,,,,,,,,,,,,,,,,165.4761,444.12
,,,,,,,,,,,,,,,,165.9661,444.01
,,,,,,,,,,,,,,,,166.4561,443.9
,,,,,,,,,,,,,,,,166.9461,443.79
,,,,,,,,,,,,,,,,167.4361,443.68
,,,,,,,,,,,,,,,,167.9261,443.57
,,,,,,,,,,,,,,,,168.4161,443.47
,,,,,,,,,,,,,,,,168.9061,443.36
,,,,,,,,,,,,,,,,169.3961,443.26
,,,,,,,,,,,,,,,,169.8861,443.15
,,,,,,,,,,,,,,,,170.3761,443.05
,,,,,,,,,,,,,,,,170.8661,442.94
,,,,,,,,,,,,,,,,171.3561,442.84
,,,,,,,,,,,,,,,,171.8461,442.73
,,,,,,,,,,,,,,,,172.3361,442.63
,,,,,,,,,,,,,,,,172.8261,442.53
,,,,,,,,,,,,,,,,173.3161,442.43
,,,,,,,,,,,,,,,,173.8061,442.33
,,,,,,,,,,,,,,,,174.2961,442.22
,,,,,,,,,,,,,,,,174.7861,442.12
,,,,,,,,,,,,,,,,175.2761,442.02
,,,,,,,,,,,,,,,,175.7661,441.92
,,,,,,,,,,,,,,,,176.2561,441.83
,,,,,,,,,,,,,,,,176.7461,441.73
,,,,,,,,,,,,,,,,177.2361,441.63
,,,,,,,,,,,,,,,,177.7261,441.53
,,,,,,,,,,,,,,,,178.2161,441.43
,,,,,,,,,,,,,,,,178.7061,441.34
,,,,,,,,,,,,,,,,179.1961,441.24
,,,,,,,,,,,,,,,,179.6861,441.14
,,,,,,,,,,,,,,,,180.1761,441.05
,,,,,,,,,,,,,,,,180.6661,440.95
,,,,,,,,,,,,,,,,181.1561,440.86
,,,,,,,,,,,,,,,,181.6461,440.77
,,,,,,,,,,,,,,,,182.1361,440.67
,,,,,,,,,,,,,,,,182.6261,440.58
,,,,,,,,,,,,,,,,183.1161,440.49
,,,,,,,,,,,,,,,,183.6061,440.39
,,,,,,,,,,,,,,,,184.0961,440.3
,,,,,,,,,,,,,,,,184.5861,440.21
,,,,,,,,,,,,,,,,185.0761,440.12
,,,,,,,,,,,,,,,,185.5661,440.03
,,,,,,,,,,,,,,,,186.0561,439.94
,,,,,,,,,,,,,,,,186.5461,439.85
,,,,,,,,,,,,,,,,187.0361,439.76
,,,,,,,,,,,,,,,,187.5261,439.67
,,,,,,,,,,,,,,,,188.0161,439.58
,,,,,,,,,,,,,,,,188.5061,439.49
,,,,,,,,,,,,,,,,188.9961,439.41
,,,,,,,,,,,,,,,,189.4861,439.32
,,,,,,,,,,,,,,,,189.9761,439.23
,,,,,,,,,,,,,,,,190.4661,439.14
,,,,,,,,,,,,,,,,190.9561,439.06
,,,,,,,,,,,,,,,,191.4461,438.97
,,,,,,,,,,,,,,,,191.9361,438.89
,,,,,,,,,,,,,,,,192.4261,438.8
,,,,,,,,,,,,,,,,192.9161,438.72
,,,,,,,,,,,,,,,,193.4061,438.63
,,,,,,,,,,,,,,,,193.8961,438.55
,,,,,,,,,,,,,,,,194.3861,438.47
,,,,,,,,,,,,,,,,194.8761,438.38
,,,,,,,,,,,,,,,,195.3661,438.3
,,,,,,,,,,,,,,,,195.8561,438.22
,,,,,,,,,,,,,,,,196.3461,438.14
,,,,,,,,,,,,,,,,196.8361,438.05
,,,,,,,,,,,,,,,,197.3261,437.97
,,,,,,,,,,,,,,,,197.8161,437.89
,,,,,,,,,,,,,,,,198.3061,437.81
,,,,,,,,,,,,,,,,198.7961,437.73
,,,,,,,,,,,,,,,,199.2861,437.65
,,,,,,,,,,,,,,,,199.7761,437.57
,,,,,,,,,,,,,,,,200.2661,437.49
,,,,,,,,,,,,,,,,200.7561,437.41
,,,,,,,,,,,,,,,,201.2461,437.34
,,,,,,,,,,,,,,,,201.7361,437.26
,,,,,,,,,,,,,,,,202.2261,437.18
,,,,,,,,,,,,,,,,202.7161,437.1
,,,,,,,,,,,,,,,,203.2061,437.03
,,,,,,,,,,,,,,,,203.6961,436.95
,,,,,,,,,,,,,,,,204.1861,436.87
,,,,,,,,,,,,,,,,204.6761,436.8
,,,,,,,,,,,,,,,,205.1661,436.72
,,,,,,,,,,,,,,,,205.6561,436.65
,,,,,,,,,,,,,,,,206.1461,436.57
,,,,,,,,,,,,,,,,206.6361,436.5
,,,,,,,,,,,,,,,,207.1261,436.43
,,,,,,,,,,,,,,,,207.6161,436.35
,,,,,,,,,,,,,,,,208.1061,436.28
,,,,,,,,,,,,,,,,208.5961,436.2
,,,,,,,,,,,,,,,,209.0861,436.13
,,,,,,,,,,,,,,,,209.5761,436.06
,,,,,,,,,,,,,,,,210.0661,435.99
,,,,,,,,,,,,,,,,210.5561,435.92
,,,,,,,,,,,,,,,,211.0461,435.84
,,,,,,,,,,,,,,,,211.5361,435.77
,,,,,,,,,,,,,,,,212.0261,435.7
,,,,,,,,,,,,,,,,212.5161,435.63
,,,,,,,,,,,,,,,,213.0061,435.56
,,,,,,,,,,,,,,,,213.4961,435.49
,,,,,,,,,,,,,,,,213.9861,435.42
,,,,,,,,,,,,,,,,214.4761,435.35
,,,,,,,,,,,,,,,,214.9661,435.28
,,,,,,,,,,,,,,,,215.4561,435.22
,,,,,,,,,,,,,,,,215.9461,435.15
,,,,,,,,,,,,,,,,216.4361,435.08
,,,,,,,,,,,,,,,,216.9261,435.01
,,,,,,,,,,,,,,,,217.4161,434.94
,,,,,,,,,,,,,,,,217.9061,434.88
,,,,,,,,,,,,,,,,218.3961,434.81
,,,,,,,,,,,,,,,,218.8861,434.74
,,,,,,,,,,,,,,,,219.3761,434.68
,,,,,,,,,,,,,,,,219.8661,434.61
,,,,,,,,,,,,,,,,220.3561,434.55
,,,,,,,,,,,,,,,,220.8461,434.48
,,,,,,,,,,,,,,,,221.3361,434.42
,,,,,,,,,,,,,,,,221.8261,434.35
,,,,,,,,,,,,,,,,222.3161,434.29
,,,,,,,,,,,,,,,,222.8061,434.22
,,,,,,,,,,,,,,,,223.2961,434.16
,,,,,,,,,,,,,,,,223.7861,434.1
,,,,,,,,,,,,,,,,224.2761,434.03
,,,,,,,,,,,,,,,,224.7661,433.97
,,,,,,,,,,,,,,,,225.2561,433.91
,,,,,,,,,,,,,,,,225.7461,433.85
,,,,,,,,,,,,,,,,226.2361,433.78
,,,,,,,,,,,,,,,,226.7261,433.72
,,,,,,,,,,,,,,,,227.2161,433.66
,,,,,,,,,,,,,,,,227.7061,433.6
,,,,,,,,,,,,,,,,228.1961,433.54
,,,,,,,,,,,,,,,,228.6861,433.48
,,,,,,,,,,,,,,,,229.1761,433.42
,,,,,,,,,,,,,,,,229.6661,433.36
,,,,,,,,,,,,,,,,230.1561,433.3
,,,,,,,,,,,,,,,,230.6461,433.24
,,,,,,,,,,,,,,,,231.1361,433.18
,,,,,,,,,,,,,,,,231.6261,433.12
,,,,,,,,,,,,,,,,232.1161,433.06
,,,,,,,,,,,,,,,,232.6061,433
,,,,,,,,,,,,,,,,233.0961,432.94
,,,,,,,,,,,,,,,,233.5861,432.89
,,,,,,,,,,,,,,,,234.0761,432.83
,,,,,,,,,,,,,,,,234.5661,432.77
,,,,,,,,,,,,,,,,235.0561,432.71
,,,,,,,,,,,,,,,,235.5461,432.66
,,,,,,,,,,,,,,,,236.0361,432.6
,,,,,,,,,,,,,,,,236.5261,432.54
,,,,,,,,,,,,,,,,237.0161,432.49
,,,,,,,,,,,,,,,,237.5061,432.43
,,,,,,,,,,,,,,,,237.9961,432.38
,,,,,,,,,,,,,,,,238.4861,432.32
,,,,,,,,,,,,,,,,238.9761,432.26
,,,,,,,,,,,,,,,,239.4661,432.21
,,,,,,,,,,,,,,,,239.9561,432.16
,,,,,,,,,,,,,,,,240.4461,432.1
,,,,,,,,,,,,,,,,240.9361,432.05
,,,,,,,,,,,,,,,,241.4261,431.99
,,,,,,,,,,,,,,,,241.9161,431.94
,,,,,,,,,,,,,,,,242.4061,431.89
,,,,,,,,,,,,,,,,242.8961,431.83
,,,,,,,,,,,,,,,,243.3861,431.78
,,,,,,,,,,,,,,,,243.8761,431.73
,,,,,,,,,,,,,,,,244.3661,431.67
,,,,,,,,,,,,,,,,244.8561,431.62
,,,,,,,,,,,,,,,,245.3461,431.57
,,,,,,,,,,,,,,,,245.8361,431.52
,,,,,,,,,,,,,,,,246.3261,431.47
,,,,,,,,,,,,,,,,246.8161,431.41
,,,,,,,,,,,,,,,,247.3061,431.36
,,,,,,,,,,,,,,,,247.7961,431.31
,,,,,,,,,,,,,,,,248.2861,431.26
,,,,,,,,,,,,,,,,248.7761,431.21
,,,,,,,,,,,,,,,,249.2661,431.16
,,,,,,,,,,,,,,,,249.7561,431.11
,,,,,,,,,,,,,,,,250.2461,431.06
,,,,,,,,,,,,,,,,250.7361,431.01
,,,,,,,,,,,,,,,,251.2261,430.96
,,,,,,,,,,,,,,,,251.7161,430.91
,,,,,,,,,,,,,,,,252.2061,430.86
,,,,,,,,,,,,,,,,252.6961,430.82
,,,,,,,,,,,,,,,,253.1861,430.77
,,,,,,,,,,,,,,,,253.6761,430.72
,,,,,,,,,,,,,,,,254.1661,430.67
,,,,,,,,,,,,,,,,254.6561,430.62
,,,,,,,,,,,,,,,,255.1461,430.58
,,,,,,,,,,,,,,,,255.6361,430.53
,,,,,,,,,,,,,,,,256.1261,430.48
,,,,,,,,,,,,,,,,256.6161,430.43
,,,,,,,,,,,,,,,,257.1061,430.39
,,,,,,,,,,,,,,,,257.5961,430.34
,,,,,,,,,,,,,,,,258.0861,430.29
,,,,,,,,,,,,,,,,258.5761,430.25
,,,,,,,,,,,,,,,,259.0661,430.2
,,,,,,,,,,,,,,,,259.5561,430.16
,,,,,,,,,,,,,,,,260.0461,430.11
,,,,,,,,,,,,,,,,260.5361,430.07
,,,,,,,,,,,,,,,,261.0261,430.02
,,,,,,,,,,,,,,,,261.5161,429.98
,,,,,,,,,,,,,,,,262.0061,429.93
,,,,,,,,,,,,,,,,262.4961,429.89
,,,,,,,,,,,,,,,,262.9861,429.84
,,,,,,,,,,,,,,,,263.4761,429.8
,,,,,,,,,,,,,,,,263.9661,429.75
,,,,,,,,,,,,,,,,264.4561,429.71
,,,,,,,,,,,,,,,,264.9461,429.67
,,,,,,,,,,,,,,,,265.4361,429.62
,,,,,,,,,,,,,,,,265.9261,429.58
,,,,,,,,,,,,,,,,266.4161,429.54
,,,,,,,,,,,,,,,,266.9061,429.49
,,,,,,,,,,,,,,,,267.3961,429.45
,,,,,,,,,,,,,,,,267.8861,429.41
,,,,,,,,,,,,,,,,268.3761,429.37
,,,,,,,,,,,,,,,,268.8661,429.32
,,,,,,,,,,,,,,,,269.3561,429.28
,,,,,,,,,,,,,,,,269.8461,429.24
,,,,,,,,,,,,,,,,270.3361,429.2
,,,,,,,,,,,,,,,,270.8261,429.16
,,,,,,,,,,,,,,,,271.3161,429.12
,,,,,,,,,,,,,,,,271.8061,429.08
,,,,,,,,,,,,,,,,272.2961,429.04
,,,,,,,,,,,,,,,,272.7861,428.99
,,,,,,,,,,,,,,,,273.2761,428.95
,,,,,,,,,,,,,,,,273.7661,428.91
,,,,,,,,,,,,,,,,274.2561,428.87
,,,,,,,,,,,,,,,,274.7461,428.83
,,,,,,,,,,,,,,,,275.2361,428.79
,,,,,,,,,,,,,,,,275.7261,428.76
,,,,,,,,,,,,,,,,276.2161,428.72
,,,,,,,,,,,,,,,,276.7061,428.68
,,,,,,,,,,,,,,,,277.1961,428.64
,,,,,,,,,,,,,,,,277.6861,428.6
,,,,,,,,,,,,,,,,278.1761,428.56
,,,,,,,,,,,,,,,,278.6661,428.52
,,,,,,,,,,,,,,,,279.1561,428.48
,,,,,,,,,,,,,,,,279.6461,428.45
,,,,,,,,,,,,,,,,280.1361,428.41
,,,,,,,,,,,,,,,,280.6261,428.37
,,,,,,,,,,,,,,,,281.1161,428.33
,,,,,,,,,,,,,,,,281.6061,428.29
,,,,,,,,,,,,,,,,282.0961,428.26
,,,,,,,,,,,,,,,,282.5861,428.22
,,,,,,,,,,,,,,,,283.0761,428.18
,,,,,,,,,,,,,,,,283.5661,428.15
,,,,,,,,,,,,,,,,284.0561,428.11
,,,,,,,,,,,,,,,,284.5461,428.07
,,,,,,,,,,,,,,,,285.0361,428.04
,,,,,,,,,,,,,,,,285.5261,428
,,,,,,,,,,,,,,,,286.0161,427.96
,,,,,,,,,,,,,,,,286.5061,427.93
,,,,,,,,,,,,,,,,286.9961,427.89
,,,,,,,,,,,,,,,,287.4861,427.86
,,,,,,,,,,,,,,,,287.9761,427.82
,,,,,,,,,,,,,,,,288.4661,427.79
,,,,,,,,,,,,,,,,288.9561,427.75
,,,,,,,,,,,,,,,,289.4461,427.72
,,,,,,,,,,,,,,,,289.9361,427.68
,,,,,,,,,,,,,,,,290.4261,427.65
,,,,,,,,,,,,,,,,290.9161,427.61
,,,,,,,,,,,,,,,,291.4061,427.58
,,,,,,,,,,,,,,,,291.8961,427.54
,,,,,,,,,,,,,,,,292.3861,427.51
,,,,,,,,,,,,,,,,292.8761,427.48
,,,,,,,,,,,,,,,,293.3661,427.44
,,,,,,,,,,,,,,,,293.8561,427.41
,,,,,,,,,,,,,,,,294.3461,427.38
,,,,,,,,,,,,,,,,294.8361,427.34
,,,,,,,,,,,,,,,,295.3261,427.31
,,,,,,,,,,,,,,,,295.8161,427.28
,,,,,,,,,,,,,,,,296.3061,427.24
,,,,,,,,,,,,,,,,296.7961,427.21
,,,,,,,,,,,,,,,,297.2861,427.18
,,,,,,,,,,,,,,,,297.7761,427.15
,,,,,,,,,,,,,,,,298.2661,427.11
,,,,,,,,,,,,,,,,298.7561,427.08
,,,,,,,,,,,,,,,,299.2461,427.05
,,,,,,,,,,,,,,,,299.7361,427.02
,,,,,,,,,,,,,,,,300.2261,426.99
,,,,,,,,,,,,,,,,300.7161,426.95
,,,,,,,,,,,,,,,,301.2061,426.92
,,,,,,,,,,,,,,,,301.6961,426.89
,,,,,,,,,,,,,,,,302.1861,426.86
,,,,,,,,,,,,,,,,302.6761,426.83
,,,,,,,,,,,,,,,,303.1661,426.8
,,,,,,,,,,,,,,,,303.6561,426.77
,,,,,,,,,,,,,,,,304.1461,426.74
,,,,,,,,,,,,,,,,304.6361,426.71
,,,,,,,,,,,,,,,,305.1261,426.68
,,,,,,,,,,,,,,,,305.6161,426.65
,,,,,,,,,,,,,,,,306.1061,426.62
,,,,,,,,,,,,,,,,306.5961,426.59
,,,,,,,,,,,,,,,,307.0861,426.56
,,,,,,,,,,,,,,,,307.5761,426.53
,,,,,,,,,,,,,,,,308.0661,426.5
,,,,,,,,,,,,,,,,308.5561,426.47
,,,,,,,,,,,,,,,,309.0461,426.44
,,,,,,,,,,,,,,,,309.5361,426.41
,,,,,,,,,,,,,,,,310.0261,426.38
,,,,,,,,,,,,,,,,310.5161,426.35
,,,,,,,,,,,,,,,,311.0061,426.32
,,,,,,,,,,,,,,,,311.4961,426.29
,,,,,,,,,,,,,,,,311.9861,426.27
,,,,,,,,,,,,,,,,312.4761,426.24
,,,,,,,,,,,,,,,,312.9661,426.21
,,,,,,,,,,,,,,,,313.4561,426.18
,,,,,,,,,,,,,,,,313.9461,426.15
,,,,,,,,,,,,,,,,314.4361,426.13
,,,,,,,,,,,,,,,,314.9261,426.1
,,,,,,,,,,,,,,,,315.4161,426.07
,,,,,,,,,,,,,,,,315.9061,426.04
,,,,,,,,,,,,,,,,316.3961,426.02
,,,,,,,,,,,,,,,,316.8861,425.99
,,,,,,,,,,,,,,,,317.3761,425.96
,,,,,,,,,,,,,,,,317.8661,425.93
,,,,,,,,,,,,,,,,318.3561,425.91
,,,,,,,,,,,,,,,,318.8461,425.88
,,,,,,,,,,,,,,,,319.3361,425.85
,,,,,,,,,,,,,,,,319.8261,425.83
,,,,,,,,,,,,,,,,320.3161,425.8
,,,,,,,,,,,,,,,,320.8061,425.77
,,,,,,,,,,,,,,,,321.2961,425.75
,,,,,,,,,,,,,,,,321.7861,425.72
,,,,,,,,,,,,,,,,322.2761,425.7
,,,,,,,,,,,,,,,,322.7661,425.67
,,,,,,,,,,,,,,,,323.2561,425.64
,,,,,,,,,,,,,,,,323.7461,425.62
,,,,,,,,,,,,,,,,324.2361,425.59
,,,,,,,,,,,,,,,,324.7261,425.57
,,,,,,,,,,,,,,,,325.2161,425.54
,,,,,,,,,,,,,,,,325.7061,425.52
,,,,,,,,,,,,,,,,326.1961,425.49
,,,,,,,,,,,,,,,,326.6861,425.47
,,,,,,,,,,,,,,,,327.1761,425.44
,,,,,,,,,,,,,,,,327.6661,425.42
,,,,,,,,,,,,,,,,328.1561,425.39
,,,,,,,,,,,,,,,,328.6461,425.37
,,,,,,,,,,,,,,,,329.1361,425.34
,,,,,,,,,,,,,,,,329.6261,425.32
,,,,,,,,,,,,,,,,330.1161,425.29
,,,,,,,,,,,,,,,,330.6061,425.27
,,,,,,,,,,,,,,,,331.0961,425.25
,,,,,,,,,,,,,,,,331.5861,425.22
,,,,,,,,,,,,,,,,332.0761,425.2
,,,,,,,,,,,,,,,,332.5661,425.17
,,,,,,,,,,,,,,,,333.0561,425.15
,,,,,,,,,,,,,,,,333.5461,425.13
,,,,,,,,,,,,,,,,334.0361,425.1
,,,,,,,,,,,,,,,,334.5261,425.08
,,,,,,,,,,,,,,,,335.0161,425.06
,,,,,,,,,,,,,,,,335.5061,425.03
,,,,,,,,,,,,,,,,335.9961,425.01
,,,,,,,,,,,,,,,,336.4861,424.99
,,,,,,,,,,,,,,,,336.9761,424.97
,,,,,,,,,,,,,,,,337.4661,424.94
,,,,,,,,,,,,,,,,337.9561,424.92
,,,,,,,,,,,,,,,,338.4461,424.9
,,,,,,,,,,,,,,,,338.9361,424.88
,,,,,,,,,,,,,,,,339.4261,424.85
,,,,,,,,,,,,,,,,339.9161,424.83
,,,,,,,,,,,,,,,,340.4061,424.81
,,,,,,,,,,,,,,,,340.8961,424.79
,,,,,,,,,,,,,,,,341.3861,424.76
,,,,,,,,,,,,,,,,341.8761,424.74
,,,,,,,,,,,,,,,,342.3661,424.72
,,,,,,,,,,,,,,,,342.8561,424.7
,,,,,,,,,,,,,,,,343.3461,424.68
,,,,,,,,,,,,,,,,343.8361,424.66
,,,,,,,,,,,,,,,,344.3261,424.63
,,,,,,,,,,,,,,,,344.8161,424.61
,,,,,,,,,,,,,,,,345.3061,424.59
,,,,,,,,,,,,,,,,345.7961,424.57
,,,,,,,,,,,,,,,,346.2861,424.55
,,,,,,,,,,,,,,,,346.7761,424.53
,,,,,,,,,,,,,,,,347.2661,424.51
,,,,,,,,,,,,,,,,347.7561,424.49
,,,,,,,,,,,,,,,,348.2461,424.47
,,,,,,,,,,,,,,,,348.7361,424.45
,,,,,,,,,,,,,,,,349.2261,424.43
,,,,,,,,,,,,,,,,349.7161,424.41
,,,,,,,,,,,,,,,,350.2061,424.39
,,,,,,,,,,,,,,,,350.6961,424.37
,,,,,,,,,,,,,,,,351.1861,424.35
,,,,,,,,,,,,,,,,351.6761,424.33
,,,,,,,,,,,,,,,,352.1661,424.31
,,,,,,,,,,,,,,,,352.6561,424.29
,,,,,,,,,,,,,,,,353.1461,424.27
,,,,,,,,,,,,,,,,353.6361,424.25
,,,,,,,,,,,,,,,,354.1261,424.23
,,,,,,,,,,,,,,,,354.6161,424.21
,,,,,,,,,,,,,,,,355.1061,424.19
,,,,,,,,,,,,,,,,355.5961,424.17
,,,,,,,,,,,,,,,,356.0861,424.15
,,,,,,,,,,,,,,,,356.5761,424.13
,,,,,,,,,,,,,,,,357.0661,424.11
,,,,,,,,,,,,,,,,357.5561,424.09
,,,,,,,,,,,,,,,,358.0461,424.07
,,,,,,,,,,,,,,,,358.5361,424.05
,,,,,,,,,,,,,,,,359.0261,424.04
,,,,,,,,,,,,,,,,359.5161,424.02
,,,,,,,,,,,,,,,,360.0061,424
,,,,,,,,,,,,,,,,360.4961,423.98
,,,,,,,,,,,,,,,,360.9861,423.96
,,,,,,,,,,,,,,,,361.4761,423.94
,,,,,,,,,,,,,,,,361.9661,423.92
,,,,,,,,,,,,,,,,362.4561,423.91
,,,,,,,,,,,,,,,,362.9461,423.89
,,,,,,,,,,,,,,,,363.4361,423.87
,,,,,,,,,,,,,,,,363.9261,423.85
,,,,,,,,,,,,,,,,364.4161,423.83
,,,,,,,,,,,,,,,,364.9061,423.82
,,,,,,,,,,,,,,,,365.3961,423.8
,,,,,,,,,,,,,,,,365.8861,423.78
,,,,,,,,,,,,,,,,366.3761,423.76
,,,,,,,,,,,,,,,,366.8661,423.75
,,,,,,,,,,,,,,,,367.3561,423.73
,,,,,,,,,,,,,,,,367.8461,423.71
,,,,,,,,,,,,,,,,368.3361,423.69
,,,,,,,,,,,,,,,,368.8261,423.68
,,,,,,,,,,,,,,,,369.3161,423.66
,,,,,,,,,,,,,,,,369.8061,423.64
,,,,,,,,,,,,,,,,370.2961,423.63
,,,,,,,,,,,,,,,,370.7861,423.61
,,,,,,,,,,,,,,,,371.2761,423.59
,,,,,,,,,,,,,,,,371.7661,423.57
,,,,,,,,,,,,,,,,372.2561,423.56
,,,,,,,,,,,,,,,,372.7461,423.54
,,,,,,,,,,,,,,,,373.2361,423.53
,,,,,,,,,,,,,,,,373.7261,423.51
,,,,,,,,,,,,,,,,374.2161,423.49
,,,,,,,,,,,,,,,,374.7061,423.48
,,,,,,,,,,,,,,,,375.1961,423.46
,,,,,,,,,,,,,,,,375.6861,423.44
,,,,,,,,,,,,,,,,376.1761,423.43
,,,,,,,,,,,,,,,,376.6661,423.41
,,,,,,,,,,,,,,,,377.1561,423.4
,,,,,,,,,,,,,,,,377.6461,423.38
,,,,,,,,,,,,,,,,378.1361,423.36
,,,,,,,,,,,,,,,,378.6261,423.35
,,,,,,,,,,,,,,,,379.1161,423.33
,,,,,,,,,,,,,,,,379.6061,423.32
,,,,,,,,,,,,,,,,380.0961,423.3
,,,,,,,,,,,,,,,,380.5861,423.29
,,,,,,,,,,,,,,,,381.0761,423.27
,,,,,,,,,,,,,,,,381.5661,423.25
,,,,,,,,,,,,,,,,382.0561,423.24
,,,,,,,,,,,,,,,,382.5461,423.22
,,,,,,,,,,,,,,,,383.0361,423.21
,,,,,,,,,,,,,,,,383.5261,423.19
,,,,,,,,,,,,,,,,384.0161,423.18
,,,,,,,,,,,,,,,,384.5061,423.16
,,,,,,,,,,,,,,,,384.9961,423.15
,,,,,,,,,,,,,,,,385.4861,423.13
,,,,,,,,,,,,,,,,385.9761,423.12
,,,,,,,,,,,,,,,,386.4661,423.1
,,,,,,,,,,,,,,,,386.9561,423.09
,,,,,,,,,,,,,,,,387.4461,423.08
,,,,,,,,,,,,,,,,387.9361,423.06
,,,,,,,,,,,,,,,,388.4261,423.05
,,,,,,,,,,,,,,,,388.9161,423.03
,,,,,,,,,,,,,,,,389.4061,423.02
,,,,,,,,,,,,,,,,389.8961,423
,,,,,,,,,,,,,,,,390.3861,422.99
,,,,,,,,,,,,,,,,390.8761,422.97
,,,,,,,,,,,,,,,,391.3661,422.96
,,,,,,,,,,,,,,,,391.8561,422.95
,,,,,,,,,,,,,,,,392.3461,422.93
,,,,,,,,,,,,,,,,392.8361,422.92
,,,,,,,,,,,,,,,,393.3261,422.9
,,,,,,,,,,,,,,,,393.8161,422.89
,,,,,,,,,,,,,,,,394.3061,422.88
,,,,,,,,,,,,,,,,394.7961,422.86
,,,,,,,,,,,,,,,,395.2861,422.85
,,,,,,,,,,,,,,,,395.7761,422.84
,,,,,,,,,,,,,,,,396.2661,422.82
,,,,,,,,,,,,,,,,396.7561,422.81
,,,,,,,,,,,,,,,,397.2461,422.8
,,,,,,,,,,,,,,,,397.7361,422.78
,,,,,,,,,,,,,,,,398.2261,422.77
,,,,,,,,,,,,,,,,398.7161,422.76
,,,,,,,,,,,,,,,,399.2061,422.74
,,,,,,,,,,,,,,,,399.6961,422.73
,,,,,,,,,,,,,,,,400.1861,422.72
,,,,,,,,,,,,,,,,400.6761,422.7
,,,,,,,,,,,,,,,,401.1661,422.69
,,,,,,,,,,,,,,,,401.6561,422.68
,,,,,,,,,,,,,,,,402.1461,422.67
,,,,,,,,,,,,,,,,402.6361,422.65
,,,,,,,,,,,,,,,,403.1261,422.64
,,,,,,,,,,,,,,,,403.6161,422.63
,,,,,,,,,,,,,,,,404.1061,422.61
,,,,,,,,,,,,,,,,404.5961,422.6
,,,,,,,,,,,,,,,,405.0861,422.59
,,,,,,,,,,,,,,,,405.5761,422.58
,,,,,,,,,,,,,,,,406.0661,422.57
,,,,,,,,,,,,,,,,406.5561,422.55
,,,,,,,,,,,,,,,,407.0461,422.54
,,,,,,,,,,,,,,,,407.5361,422.53
,,,,,,,,,,,,,,,,408.0261,422.52
,,,,,,,,,,,,,,,,408.5161,422.5
,,,,,,,,,,,,,,,,409.0061,422.49
,,,,,,,,,,,,,,,,409.4961,422.48
,,,,,,,,,,,,,,,,409.9861,422.47
,,,,,,,,,,,,,,,,410.4761,422.46
,,,,,,,,,,,,,,,,410.9661,422.44
,,,,,,,,,,,,,,,,411.4561,422.43
,,,,,,,,,,,,,,,,411.9461,422.42
,,,,,,,,,,,,,,,,412.4361,422.41
,,,,,,,,,,,,,,,,412.9261,422.4
,,,,,,,,,,,,,,,,413.4161,422.39
,,,,,,,,,,,,,,,,413.9061,422.37
,,,,,,,,,,,,,,,,414.3961,422.36
,,,,,,,,,,,,,,,,414.8861,422.35
,,,,,,,,,,,,,,,,415.3761,422.34
,,,,,,,,,,,,,,,,415.8661,422.33
,,,,,,,,,,,,,,,,416.3561,422.32
,,,,,,,,,,,,,,,,416.8461,422.31
,,,,,,,,,,,,,,,,417.3361,422.29
,,,,,,,,,,,,,,,,417.8261,422.28
,,,,,,,,,,,,,,,,418.3161,422.27
,,,,,,,,,,,,,,,,418.8061,422.26
,,,,,,,,,,,,,,,,419.2961,422.25
,,,,,,,,,,,,,,,,419.7861,422.24
,,,,,,,,,,,,,,,,420.2761,422.23
,,,,,,,,,,,,,,,,420.7661,422.22
,,,,,,,,,,,,,,,,421.2561,422.21
,,,,,,,,,,,,,,,,421.7461,422.2
,,,,,,,,,,,,,,,,422.2361,422.19
,,,,,,,,,,,,,,,,422.7261,422.17
,,,,,,,,,,,,,,,,423.2161,422.16
,,,,,,,,,,,,,,,,423.7061,422.15
,,,,,,,,,,,,,,,,424.1961,422.14
,,,,,,,,,,,,,,,,424.6861,422.13
,,,,,,,,,,,,,,,,425.1761,422.12
,,,,,,,,,,,,,,,,425.6661,422.11
,,,,,,,,,,,,,,,,426.1561,422.1
,,,,,,,,,,,,,,,,426.6461,422.09
,,,,,,,,,,,,,,,,427.1361,422.08
,,,,,,,,,,,,,,,,427.6261,422.07
,,,,,,,,,,,,,,,,428.1161,422.06
,,,,,,,,,,,,,,,,428.6061,422.05
,,,,,,,,,,,,,,,,429.0961,422.04
,,,,,,,,,,,,,,,,429.5861,422.03
,,,,,,,,,,,,,,,,430.0761,422.02
,,,,,,,,,,,,,,,,430.5661,422.01
,,,,,,,,,,,,,,,,431.0561,422
,,,,,,,,,,,,,,,,431.5461,421.99
,,,,,,,,,,,,,,,,432.0361,421.98
,,,,,,,,,,,,,,,,432.5261,421.97
,,,,,,,,,,,,,,,,433.0161,421.96
,,,,,,,,,,,,,,,,433.5061,421.95
,,,,,,,,,,,,,,,,433.9961,421.94
,,,,,,,,,,,,,,,,434.4861,421.93
,,,,,,,,,,,,,,,,434.9761,421.92
,,,,,,,,,,,,,,,,435.4661,421.91
,,,,,,,,,,,,,,,,435.9561,421.9
,,,,,,,,,,,,,,,,436.4461,421.89
,,,,,,,,,,,,,,,,436.9361,421.88
,,,,,,,,,,,,,,,,437.4261,421.87
,,,,,,,,,,,,,,,,437.9161,421.86
,,,,,,,,,,,,,,,,438.4061,421.86
,,,,,,,,,,,,,,,,438.8961,421.85
,,,,,,,,,,,,,,,,439.3861,421.84
,,,,,,,,,,,,,,,,439.8761,421.83
,,,,,,,,,,,,,,,,440.3661,421.82
,,,,,,,,,,,,,,,,440.8561,421.81
,,,,,,,,,,,,,,,,441.3461,421.8
,,,,,,,,,,,,,,,,441.8361,421.79
,,,,,,,,,,,,,,,,442.3261,421.78
,,,,,,,,,,,,,,,,442.8161,421.77
,,,,,,,,,,,,,,,,443.3061,421.76
,,,,,,,,,,,,,,,,443.7961,421.76
,,,,,,,,,,,,,,,,444.2861,421.75
,,,,,,,,,,,,,,,,444.7761,421.74
,,,,,,,,,,,,,,,,445.2661,421.73
,,,,,,,,,,,,,,,,445.7561,421.72
,,,,,,,,,,,,,,,,446.2461,421.71
,,,,,,,,,,,,,,,,446.7361,421.7
,,,,,,,,,,,,,,,,447.2261,421.69
,,,,,,,,,,,,,,,,447.7161,421.69
,,,,,,,,,,,,,,,,448.2061,421.68
,,,,,,,,,,,,,,,,448.6961,421.67
,,,,,,,,,,,,,,,,449.1861,421.66
,,,,,,,,,,,,,,,,449.6761,421.65
,,,,,,,,,,,,,,,,450.1661,421.64
,,,,,,,,,,,,,,,,450.6561,421.64
,,,,,,,,,,,,,,,,451.1461,421.63
,,,,,,,,,,,,,,,,451.6361,421.62
,,,,,,,,,,,,,,,,452.1261,421.61
,,,,,,,,,,,,,,,,452.6161,421.6
,,,,,,,,,,,,,,,,453.1061,421.59
,,,,,,,,,,,,,,,,453.5961,421.59
,,,,,,,,,,,,,,,,454.0861,421.58
,,,,,,,,,,,,,,,,454.5761,421.57
,,,,,,,,,,,,,,,,455.0661,421.56
,,,,,,,,,,,,,,,,455.5561,421.55
,,,,,,,,,,,,,,,,456.0461,421.55
,,,,,,,,,,,,,,,,456.5361,421.54
,,,,,,,,,,,,,,,,457.0261,421.53
,,,,,,,,,,,,,,,,457.5161,421.52
,,,,,,,,,,,,,,,,458.0061,421.51
,,,,,,,,,,,,,,,,458.4961,421.51
,,,,,,,,,,,,,,,,458.9861,421.5
,,,,,,,,,,,,,,,,459.4761,421.49
,,,,,,,,,,,,,,,,459.9661,421.48
,,,,,,,,,,,,,,,,460.4561,421.48
,,,,,,,,,,,,,,,,460.9461,421.47
,,,,,,,,,,,,,,,,461.4361,421.46
,,,,,,,,,,,,,,,,461.9261,421.45
,,,,,,,,,,,,,,,,462.4161,421.45
,,,,,,,,,,,,,,,,462.9061,421.44
,,,,,,,,,,,,,,,,463.3961,421.43
,,,,,,,,,,,,,,,,463.8861,421.42
,,,,,,,,,,,,,,,,464.3761,421.42
,,,,,,,,,,,,,,,,464.8661,421.41
,,,,,,,,,,,,,,,,465.3561,421.4
,,,,,,,,,,,,,,,,465.8461,421.39
,,,,,,,,,,,,,,,,466.3361,421.39
,,,,,,,,,,,,,,,,466.8261,421.38
,,,,,,,,,,,,,,,,467.3161,421.37
,,,,,,,,,,,,,,,,467.8061,421.36
,,,,,,,,,,,,,,,,468.2961,421.36
,,,,,,,,,,,,,,,,468.7861,421.35
,,,,,,,,,,,,,,,,469.2761,421.34
,,,,,,,,,,,,,,,,469.7661,421.34
,,,,,,,,,,,,,,,,470.2561,421.33
,,,,,,,,,,,,,,,,470.7461,421.32
,,,,,,,,,,,,,,,,471.2361,421.31
,,,,,,,,,,,,,,,,471.7261,421.31
,,,,,,,,,,,,,,,,472.2161,421.3
,,,,,,,,,,,,,,,,472.7061,421.29
,,,,,,,,,,,,,,,,473.1961,421.29
,,,,,,,,,,,,,,,,473.6861,421.28
,,,,,,,,,,,,,,,,474.1761,421.27
,,,,,,,,,,,,,,,,474.6661,421.27
,,,,,,,,,,,,,,,,475.1561,421.26
,,,,,,,,,,,,,,,,475.6461,421.25
,,,,,,,,,,,,,,,,476.1361,421.25
,,,,,,,,,,,,,,,,476.6261,421.24
,,,,,,,,,,,,,,,,477.1161,421.23
,,,,,,,,,,,,,,,,477.6061,421.23
,,,,,,,,,,,,,,,,478.0961,421.22
,,,,,,,,,,,,,,,,478.5861,421.21
,,,,,,,,,,,,,,,,479.0761,421.21
,,,,,,,,,,,,,,,,479.5661,421.2
,,,,,,,,,,,,,,,,480.0561,421.19
,,,,,,,,,,,,,,,,480.5461,421.19
,,,,,,,,,,,,,,,,481.0361,421.18
,,,,,,,,,,,,,,,,481.5261,421.17
,,,,,,,,,,,,,,,,482.0161,421.17
,,,,,,,,,,,,,,,,482.5061,421.16
,,,,,,,,,,,,,,,,482.9961,421.16
,,,,,,,,,,,,,,,,483.4861,421.15
,,,,,,,,,,,,,,,,483.9761,421.14
,,,,,,,,,,,,,,,,484.4661,421.14
,,,,,,,,,,,,,,,,484.9561,421.13
,,,,,,,,,,,,,,,,485.4461,421.12
,,,,,,,,,,,,,,,,485.9361,421.12
,,,,,,,,,,,,,,,,486.4261,421.11
,,,,,,,,,,,,,,,,486.9161,421.11
,,,,,,,,,,,,,,,,487.4061,421.1
,,,,,,,,,,,,,,,,487.8961,421.09
,,,,,,,,,,,,,,,,488.3861,421.09
,,,,,,,,,,,,,,,,488.8761,421.08
,,,,,,,,,,,,,,,,489.3661,421.08
,,,,,,,,,,,,,,,,489.8561,421.07
,,,,,,,,,,,,,,,,490.3461,421.06
,,,,,,,,,,,,,,,,490.8361,421.06
,,,,,,,,,,,,,,,,491.3261,421.05
,,,,,,,,,,,,,,,,491.8161,421.05
,,,,,,,,,,,,,,,,492.3061,421.04
,,,,,,,,,,,,,,,,492.7961,421.04
,,,,,,,,,,,,,,,,493.2861,421.03
,,,,,,,,,,,,,,,,493.7761,421.02
,,,,,,,,,,,,,,,,494.2661,421.02
,,,,,,,,,,,,,,,,494.7561,421.01
,,,,,,,,,,,,,,,,495.2461,421.01
,,,,,,,,,,,,,,,,495.7361,421
,,,,,,,,,,,,,,,,496.2261,421
,,,,,,,,,,,,,,,,496.7161,420.99
,,,,,,,,,,,,,,,,497.2061,420.98
,,,,,,,,,,,,,,,,497.6961,420.98
,,,,,,,,,,,,,,,,498.1861,420.97
,,,,,,,,,,,,,,,,498.6761,420.97
,,,,,,,,,,,,,,,,499.1661,420.96
,,,,,,,,,,,,,,,,499.6561,420.96
,,,,,,,,,,,,,,,,500.1461,420.95
,,,,,,,,,,,,,,,,500.6361,420.95
,,,,,,,,,,,,,,,,501.1261,420.94
,,,,,,,,,,,,,,,,501.6161,420.94
,,,,,,,,,,,,,,,,502.1061,420.93
,,,,,,,,,,,,,,,,502.5961,420.92
,,,,,,,,,,,,,,,,503.0861,420.92
,,,,,,,,,,,,,,,,503.5761,420.91
,,,,,,,,,,,,,,,,504.0661,420.91
,,,,,,,,,,,,,,,,504.5561,420.9
,,,,,,,,,,,,,,,,505.0461,420.9
,,,,,,,,,,,,,,,,505.5361,420.89
,,,,,,,,,,,,,,,,506.0261,420.89
,,,,,,,,,,,,,,,,506.5161,420.88
,,,,,,,,,,,,,,,,507.0061,420.88
,,,,,,,,,,,,,,,,507.4961,420.87
,,,,,,,,,,,,,,,,507.9861,420.87
,,,,,,,,,,,,,,,,508.4761,420.86
,,,,,,,,,,,,,,,,508.9661,420.86
,,,,,,,,,,,,,,,,509.4561,420.85
,,,,,,,,,,,,,,,,509.9461,420.85
,,,,,,,,,,,,,,,,510.4361,420.84
,,,,,,,,,,,,,,,,510.9261,420.84
,,,,,,,,,,,,,,,,511.4161,420.83
,,,,,,,,,,,,,,,,511.9061,420.83
,,,,,,,,,,,,,,,,512.3961,420.82
,,,,,,,,,,,,,,,,512.8861,420.82
,,,,,,,,,,,,,,,,513.3761,420.81
,,,,,,,,,,,,,,,,513.8661,420.81
,,,,,,,,,,,,,,,,514.3561,420.8
,,,,,,,,,,,,,,,,514.8461,420.8
,,,,,,,,,,,,,,,,515.3361,420.79
,,,,,,,,,,,,,,,,515.8261,420.79
,,,,,,,,,,,,,,,,516.3161,420.78
,,,,,,,,,,,,,,,,516.8061,420.78
,,,,,,,,,,,,,,,,517.2961,420.78
,,,,,,,,,,,,,,,,517.7861,420.77
,,,,,,,,,,,,,,,,518.2761,420.77
,,,,,,,,,,,,,,,,518.7661,420.76
,,,,,,,,,,,,,,,,519.2561,420.76
,,,,,,,,,,,,,,,,519.7461,420.75
,,,,,,,,,,,,,,,,520.2361,420.75
,,,,,,,,,,,,,,,,520.7261,420.74
,,,,,,,,,,,,,,,,521.2161,420.74
,,,,,,,,,,,,,,,,521.7061,420.73
,,,,,,,,,,,,,,,,522.1961,420.73
,,,,,,,,,,,,,,,,522.6861,420.73
,,,,,,,,,,,,,,,,523.1761,420.72
,,,,,,,,,,,,,,,,523.6661,420.72
,,,,,,,,,,,,,,,,524.1561,420.71
,,,,,,,,,,,,,,,,524.6461,420.71
,,,,,,,,,,,,,,,,525.1361,420.7
,,,,,,,,,,,,,,,,525.6261,420.7
,,,,,,,,,,,,,,,,526.1161,420.69
,,,,,,,,,,,,,,,,526.6061,420.69
,,,,,,,,,,,,,,,,527.0961,420.69
,,,,,,,,,,,,,,,,527.5861,420.68
,,,,,,,,,,,,,,,,528.0761,420.68
,,,,,,,,,,,,,,,,528.5661,420.67
,,,,,,,,,,,,,,,,529.0561,420.67
,,,,,,,,,,,,,,,,529.5461,420.67
,,,,,,,,,,,,,,,,530.0361,420.66
,,,,,,,,,,,,,,,,530.5261,420.66
,,,,,,,,,,,,,,,,531.0161,420.65
,,,,,,,,,,,,,,,,531.5061,420.65
,,,,,,,,,,,,,,,,531.9961,420.64
,,,,,,,,,,,,,,,,532.4861,420.64
,,,,,,,,,,,,,,,,532.9761,420.64
,,,,,,,,,,,,,,,,533.4661,420.63
,,,,,,,,,,,,,,,,533.9561,420.63
,,,,,,,,,,,,,,,,534.4461,420.62
,,,,,,,,,,,,,,,,534.9361,420.62
,,,,,,,,,,,,,,,,535.4261,420.62
,,,,,,,,,,,,,,,,535.9161,420.61
,,,,,,,,,,,,,,,,536.4061,420.61
,,,,,,,,,,,,,,,,536.8961,420.6
,,,,,,,,,,,,,,,,537.3861,420.6
,,,,,,,,,,,,,,,,537.8761,420.6
,,,,,,,,,,,,,,,,538.3661,420.59
,,,,,,,,,,,,,,,,538.8561,420.59
,,,,,,,,,,,,,,,,539.3461,420.59
,,,,,,,,,,,,,,,,539.8361,420.58
,,,,,,,,,,,,,,,,540.3261,420.58
,,,,,,,,,,,,,,,,540.8161,420.57
,,,,,,,,,,,,,,,,541.3061,420.57
,,,,,,,,,,,,,,,,541.7961,420.57
,,,,,,,,,,,,,,,,542.2861,420.56
,,,,,,,,,,,,,,,,542.7761,420.56
,,,,,,,,,,,,,,,,543.2661,420.55
,,,,,,,,,,,,,,,,543.7561,420.55
,,,,,,,,,,,,,,,,544.2461,420.55
,,,,,,,,,,,,,,,,544.7361,420.54
,,,,,,,,,,,,,,,,545.2261,420.54
,,,,,,,,,,,,,,,,545.7161,420.54
,,,,,,,,,,,,,,,,546.2061,420.53
,,,,,,,,,,,,,,,,546.6961,420.53
,,,,,,,,,,,,,,,,547.1861,420.53
,,,,,,,,,,,,,,,,547.6761,420.52
,,,,,,,,,,,,,,,,548.1661,420.52
,,,,,,,,,,,,,,,,548.6561,420.51
,,,,,,,,,,,,,,,,549.1461,420.51
,,,,,,,,,,,,,,,,549.6361,420.51
,,,,,,,,,,,,,,,,550.1261,420.5
,,,,,,,,,,,,,,,,550.6161,420.5
,,,,,,,,,,,,,,,,551.1061,420.5
,,,,,,,,,,,,,,,,551.5961,420.49
,,,,,,,,,,,,,,,,552.0861,420.49
,,,,,,,,,,,,,,,,552.5761,420.49
,,,,,,,,,,,,,,,,553.0661,420.48
,,,,,,,,,,,,,,,,553.5561,420.48
,,,,,,,,,,,,,,,,554.0461,420.48
,,,,,,,,,,,,,,,,554.5361,420.47
,,,,,,,,,,,,,,,,555.0261,420.47
,,,,,,,,,,,,,,,,555.5161,420.47
,,,,,,,,,,,,,,,,556.0061,420.46
,,,,,,,,,,,,,,,,556.4961,420.46
,,,,,,,,,,,,,,,,556.9861,420.46
,,,,,,,,,,,,,,,,557.4761,420.45
,,,,,,,,,,,,,,,,557.9661,420.45
,,,,,,,,,,,,,,,,558.4561,420.45
,,,,,,,,,,,,,,,,558.9461,420.44
,,,,,,,,,,,,,,,,559.4361,420.44
,,,,,,,,,,,,,,,,559.9261,420.44
,,,,,,,,,,,,,,,,560.4161,420.43
,,,,,,,,,,,,,,,,560.9061,420.43
,,,,,,,,,,,,,,,,561.3961,420.43
,,,,,,,,,,,,,,,,561.8861,420.42
,,,,,,,,,,,,,,,,562.3761,420.42
,,,,,,,,,,,,,,,,562.8661,420.42
,,,,,,,,,,,,,,,,563.3561,420.42
,,,,,,,,,,,,,,,,563.8461,420.41


==> Data/result_pekk_5mm.csv <==
time,temp(C),Temp (K),Unnamed: 3,time.1,temp(C).1,Temp (K).1,Unnamed: 7,time.2,temp(C).2,Temp (K).2,Unnamed: 11,time.3,temp(C).3,Temp (K).3,15,Time (s),Temp Sim (K)
,,,,,,,,,,,,,,,,,
0.168067227,312.795118,585.945118,,0.168067227,334.5204749,607.6704749,,0.399999999999999,333.827,606.977,,0.800000000000004,328.812,601.962,,0.600000000000001,579.56
1.06442577,296.7161865,569.8661865,,1.400560224,313.9755902,587.1255902,,0.799999999999997,325.648,598.798,,1.6,311.17,584.32,,1.4168,566.77
2.408963585,283.3133253,556.4633253,,2.521008403,293.4315393,566.5815393,,1.2,317.457,590.607,,2.4,298.929,572.079,,2.2336,556.26
6.554621849,266.0205749,539.1705749,,5.098039216,271.0909364,544.2409364,,1.6,311.076,584.226,,3.2,289.259,562.409,,3.0504,548.3
9.019607843,254.0974723,527.2474723,,7.114845938,258.5759304,531.7259304,,2,305.657,578.807,,4.00000000000001,281.17,554.32,,3.8672,541.56
11.2605042,258.2474657,531.3974657,,9.579831933,247.2480659,520.3980659,,2.4,300.478,573.628,,4.8,274.022,547.172,,4.684,535.78
14.28571429,259.1178138,532.2678138,,9.915966387,258.2574697,531.4074697,,2.8,295.762,568.912,,5.6,267.671,540.821,,5.5008,530.67
17.87114846,251.0554222,524.2054222,,10.81232493,264.5008003,537.6508003,,3.2,291.368,564.518,,6.4,261.948,535.098,,6.3176,526.07
21.45658263,245.0763639,518.2263639,,12.26890756,267.4661531,540.6161531,,3.6,287.261,560.411,,7.2,256.763,529.913,,7.1344,521.88
24.70588235,243.5640923,516.7140923,,14.28571429,262.0940043,535.2440043,,4,283.401,556.551,,8.00000000000001,252.16,525.31,,7.9512,518
28.7394958,238.4745565,511.6245565,,16.41456583,255.2329265,528.3829265,,4.4,279.759,552.909,,8.8,249.309,522.459,,8.768,514.52
35.0140056,232.1778711,505.3278711,,18.767507,246.5844671,519.7344671,,4.8,276.313,549.463,,9.6,259.029,532.179,,9.5848,510.78
39.49579832,229.168334,502.318334,,21.12044818,242.4002935,515.5502935,,5.2,273.044,546.194,,10.4,262.259,535.409,,10.4016,509.27
43.64145658,224.3755836,497.5255836,,24.3697479,242.9713552,516.1213552,,5.6,269.935,543.085,,11.2,270.144,543.294,,11.2184,533.25
48.34733894,220.4715219,493.6215219,,28.96358543,235.4966987,508.6466987,,6,266.972,540.122,,12,272.969,546.119,,12.0352,544.05
52.4929972,216.8692477,490.0192477,,32.66106443,230.4096639,503.5596639,,6.4,264.143,537.293,,12.8,272.745,545.895,,12.852,540.08
58.31932773,211.4687542,484.6187542,,36.58263305,225.3209617,498.4709617,,6.8,261.431,534.581,,13.6,270.521,543.671,,13.6688,537.71
64.59383754,206.9577831,480.1077831,,42.24089636,219.9217187,493.0717187,,7.2,258.85,532,,14.4,267.397,540.547,,14.4856,534.17
70.19607843,204.8327664,477.9827664,,45.88235294,214.4382753,487.5882753,,7.6,256.348,529.498,,15.2,263.918,537.068,,15.3024,530.78
76.02240896,200.3251301,473.4751301,,48.77684407,209.2084056,482.3584056,,7.99999999999999,253.906,527.056,,16,260.322,533.472,,16.1192,527.43
81.62464986,196.4143991,469.5643991,,51.76470588,206.209984,479.359984,,8.4,251.828,524.978,,16.8,256.733,529.883,,16.936,524.18
86.44257703,195.1880752,468.3380752,,55.59290383,200.4771353,473.6271353,,8.8,248.746,521.896,,17.6,253.211,526.361,,17.7528,521.12
91.59663866,191.875917,465.025917,,60.26143791,195.9781135,469.1281135,,9.2,249.758,522.908,,18.4,249.79,522.94,,18.5696,517.94
97.64705882,189.7475657,462.8975657,,63.99626517,191.4860389,464.6360389,,10.4,249.426,522.576,,19.2,246.495,519.645,,19.3864,515.97
104.8179272,185.2299253,458.3799253,,68.38468721,187.2371171,460.3871171,,10.8,261.818,534.968,,20,243.465,516.615,,20.2032,518.06
109.4117647,184.0052688,457.1552688,,72.77310924,183.7322429,456.8822429,,11.2,267.098,540.248,,20.8,242.252,515.402,,21.02,521.24
114.4537815,180.9915633,454.1415633,,77.44164332,179.2332211,452.3832211,,11.6,270.028,543.178,,21.6,241.832,514.982,,21.8368,522.63
120.280112,179.7577364,452.9077364,,82.20354809,175.4775521,448.6275521,,12,271.219,544.369,,22.4,242.596,515.746,,22.6536,522.71
,,,,85.93837535,171.7295251,444.8795251,,12.4,271.414,544.564,,23.2,243.639,516.789,,23.4704,522
,,,,90.70028011,168.7179038,441.8679038,,12.8,271.01,544.16,,24,244.429,517.579,,24.2872,520.8
,,,,94.71521942,166.4558879,439.6058879,,13.2,270.152,543.302,,24.8,244.664,517.814,,25.104,519.3
,,,,99.57049486,163.6915877,436.8415877,,13.6,268.992,542.142,,25.6,244.323,517.473,,25.9208,517.63
,,,,103.8655462,161.1794718,434.3294718,,14,267.621,540.771,,26.4,243.497,516.647,,26.7376,515.84
,,,,108.0672269,159.9081299,433.0581299,,14.4,266.102,539.252,,27.2,242.301,515.451,,27.5544,514
,,,,112.2689076,157.8927404,431.0427404,,14.8,264.484,537.634,,28,240.836,513.986,,28.3712,512.12
,,,,116.0037348,156.3768563,429.5268563,,15.2,262.799,535.949,,28.8,239.181,512.331,,29.188,510.26
,,,,120.5788982,154.3586879,427.5086879,,15.6,261.071,534.221,,29.6,237.398,510.548,,30.0048,508.33
,,,,,,,,16,259.32,532.47,,30.4,235.53,508.68,,30.8216,505.89
,,,,,,,,16.4,257.559,530.709,,31.2,233.626,506.776,,31.6384,504.8
,,,,,,,,16.8,255.799,528.949,,32,231.926,505.076,,32.4552,505.17
,,,,,,,,17.2,254.048,527.198,,32.8,230.524,503.674,,33.272,505.7
,,,,,,,,17.6,252.309,525.459,,33.6,229.523,502.673,,34.0888,506.01
,,,,,,,,18,250.593,523.743,,34.4,228.882,502.032,,34.9056,506.02
,,,,,,,,18.4,248.901,522.051,,35.2,228.482,501.632,,35.7224,505.73
,,,,,,,,18.8,247.205,520.355,,36,228.178,501.328,,36.5392,505.22
,,,,,,,,19.2,245.646,518.796,,36.8,227.854,501.004,,37.356,504.51
,,,,,,,,19.6,243.735,516.885,,37.6,227.438,500.588,,38.1728,503.64
,,,,,,,,20,242.74,515.89,,38.4,226.897,500.047,,38.9896,502.75
,,,,,,,,20.8,241.89,515.04,,39.2,226.223,499.373,,39.8064,501.57
,,,,,,,,21.6,242.67,515.82,,40,225.423,498.573,,40.6232,500.33
,,,,,,,,23.2,243.65,516.8,,40.8,224.511,497.661,,41.44,499.49
,,,,,,,,23.6,244.254,517.404,,41.6,223.502,496.652,,42.2568,498.99
,,,,,,,,24,244.589,517.739,,42.4,222.415,495.565,,43.0736,498.64
,,,,,,,,24.4,244.692,517.842,,43.2,221.293,494.443,,43.8904,498.32
,,,,,,,,24.8,244.595,517.745,,44,220.187,493.337,,44.7072,497.97
,,,,,,,,25.2,244.33,517.48,,44.8,219.151,492.301,,45.524,497.56
,,,,,,,,25.6,243.922,517.072,,45.6,218.225,491.375,,46.3408,497.07
,,,,,,,,26,243.394,516.544,,46.4,217.422,490.572,,47.1576,496.51
,,,,,,,,26.4,242.766,515.916,,47.2,216.729,489.879,,47.9744,495.88
,,,,,,,,26.8,242.055,515.205,,48,216.118,489.268,,48.7912,495.19
,,,,,,,,27.2,241.275,514.425,,48.8,215.556,488.706,,49.608,494.45
,,,,,,,,27.6,240.438,513.588,,49.6,215.011,488.161,,50.4248,493.67
,,,,,,,,28,239.555,512.705,,50.4,214.46,487.61,,51.2416,492.85
,,,,,,,,28.4,238.633,511.783,,51.2,213.885,487.035,,52.0584,491.93
,,,,,,,,28.8,237.681,510.831,,52,213.276,486.426,,52.8752,491.04
,,,,,,,,29.2,236.707,509.857,,52.8,212.626,485.776,,53.692,490.27
,,,,,,,,29.6,235.703,508.853,,53.6,211.935,485.085,,54.5088,489.63
,,,,,,,,30,234.722,507.872,,54.4,211.207,484.357,,55.3256,489.07
,,,,,,,,30.4,233.635,506.785,,55.2,210.453,483.603,,56.1424,488.58
,,,,,,,,30.8,232.656,505.806,,56,209.69,482.84,,56.9592,488.11
,,,,,,,,31.2,231.812,504.962,,56.8,208.936,482.086,,57.776,487.64
,,,,,,,,31.6,230.455,503.605,,57.6,208.208,481.358,,58.5928,487.17
,,,,,,,,32,229.247,502.397,,58.4,207.518,480.668,,59.4096,486.67
,,,,,,,,32.4,228.46,501.61,,59.2,206.87,480.02,,60.2264,486.17
,,,,,,,,32.8,228.014,501.164,,60,206.26,479.41,,61.0432,485.62
,,,,,,,,33.2,227.809,500.959,,60.8,205.683,478.833,,61.86,485.04
,,,,,,,,33.6,227.75,500.9,,61.6,205.13,478.28,,62.6768,484.45
,,,,,,,,34,227.762,500.912,,62.4,204.591,477.741,,63.4936,483.89
,,,,,,,,34.4,227.797,500.947,,63.2,204.057,477.207,,64.3104,483.36
,,,,,,,,34.8,227.82,500.97,,64,203.522,476.672,,65.1272,482.87
,,,,,,,,35.2,227.812,500.962,,64.8,202.979,476.129,,65.944,482.4
,,,,,,,,35.6,227.758,500.908,,65.6,202.426,475.576,,66.7608,481.94
,,,,,,,,36,227.654,500.804,,66.4,201.861,475.011,,67.5776,481.49
,,,,,,,,36.4,227.496,500.646,,67.2,201.285,474.435,,68.3944,481.05
,,,,,,,,36.8,227.283,500.433,,68,200.703,473.853,,69.2112,480.6
,,,,,,,,37.2,227.018,500.168,,68.8,200.12,473.27,,70.028,480.15
,,,,,,,,37.6,226.704,499.854,,69.6,199.543,472.693,,70.8448,479.69
,,,,,,,,38,226.343,499.493,,70.4,198.976,472.126,,71.6616,479.22
,,,,,,,,38.4,225.94,499.09,,71.2,198.424,471.574,,72.4784,478.73
,,,,,,,,38.8,225.497,498.647,,72,197.888,471.038,,73.2952,478.24
,,,,,,,,39.2,225.018,498.168,,72.8,197.368,470.518,,74.112,477.72
,,,,,,,,39.6,224.508,497.658,,73.6,196.863,470.013,,74.9288,477.21
,,,,,,,,40,223.97,497.12,,74.4,196.371,469.521,,75.7456,476.7
,,,,,,,,40.4,223.402,496.552,,75.2,195.888,469.038,,76.5624,476.21
,,,,,,,,40.8,222.822,495.972,,76,195.412,468.562,,77.3792,475.73
,,,,,,,,41.2,222.205,495.355,,76.8,194.939,468.089,,78.196,475.27
,,,,,,,,41.6,221.572,494.722,,77.6,194.468,467.618,,79.0128,474.83
,,,,,,,,42,220.976,494.126,,78.4,193.995,467.145,,79.8296,474.39
,,,,,,,,42.4,220.306,493.456,,79.2,193.522,466.672,,80.6464,473.96
,,,,,,,,42.8,219.588,492.738,,80,193.048,466.198,,81.4632,473.53
,,,,,,,,43.2,218.895,492.045,,80.8,192.574,465.724,,82.28,473.11
,,,,,,,,43.6,218.266,491.416,,81.6,192.103,465.253,,83.0968,472.69
,,,,,,,,44,217.717,490.867,,82.4,191.635,464.785,,83.9136,472.27
,,,,,,,,44.4,217.247,490.397,,83.2,191.174,464.324,,84.7304,471.85
,,,,,,,,44.8,216.848,489.998,,84,190.72,463.87,,85.5472,471.43
,,,,,,,,45.2,216.505,489.655,,84.8,190.274,463.424,,86.364,471.02
,,,,,,,,45.6,216.205,489.355,,85.6,189.836,462.986,,87.1808,470.61
,,,,,,,,46,215.936,489.086,,86.4,189.407,462.557,,87.9976,470.21
,,,,,,,,46.4,215.687,488.837,,87.2,188.984,462.134,,88.8144,469.82
,,,,,,,,46.8,215.448,488.598,,88,188.567,461.717,,89.6312,469.44
,,,,,,,,47.2,215.211,488.361,,88.8,188.156,461.306,,90.448,469.06
,,,,,,,,47.6,214.973,488.123,,89.6,187.748,460.898,,91.2648,468.68
,,,,,,,,48,214.727,487.877,,90.4,187.343,460.493,,92.0816,468.31
,,,,,,,,48.4,214.47,487.62,,91.2,186.941,460.091,,92.8984,467.94
,,,,,,,,48.8,214.201,487.351,,92,186.541,459.691,,93.7152,467.57
,,,,,,,,49.2,213.918,487.068,,92.8,186.142,459.292,,94.532,467.21
,,,,,,,,49.6,213.62,486.77,,93.6,185.746,458.896,,95.3488,466.84
,,,,,,,,50,213.307,486.457,,94.4,185.353,458.503,,96.1656,466.47
,,,,,,,,50.4,212.977,486.127,,95.2,184.964,458.114,,96.9824,466.1
,,,,,,,,50.8,212.633,485.783,,96,184.578,457.728,,97.7992,465.73
,,,,,,,,51.2,212.272,485.422,,96.8,184.197,457.347,,98.616,465.37
,,,,,,,,51.6,211.9,485.05,,97.6,183.821,456.971,,99.4328,465
,,,,,,,,52,211.512,484.662,,98.4,183.45,456.6,,100.2496,464.64
,,,,,,,,52.4,211.107,484.257,,99.2,183.084,456.234,,101.0664,464.29
,,,,,,,,52.8,210.7,483.85,,100,182.723,455.873,,101.8832,463.94
,,,,,,,,53.2,210.279,483.429,,100.8,182.366,455.516,,102.7,463.59
,,,,,,,,53.6,209.838,482.988,,101.6,182.013,455.163,,103.5168,463.25
,,,,,,,,54,209.384,482.534,,102.4,181.664,454.814,,104.3336,462.91
,,,,,,,,54.4,208.927,482.077,,103.2,181.318,454.468,,105.1504,462.58
,,,,,,,,54.8,208.477,481.627,,104,180.974,454.124,,105.9672,462.24
,,,,,,,,55.2,208.044,481.194,,104.8,180.634,453.784,,106.784,461.91
,,,,,,,,55.6,207.63,480.78,,105.6,180.296,453.446,,107.6008,461.58
,,,,,,,,56,207.24,480.39,,106.4,179.961,453.111,,108.4176,461.26
,,,,,,,,56.4,206.872,480.022,,107.2,179.629,452.779,,109.2344,460.94
,,,,,,,,56.8,206.525,479.675,,108,179.3,452.45,,110.0512,460.62
,,,,,,,,57.2,206.198,479.348,,108.8,178.974,452.124,,110.868,460.3
,,,,,,,,57.6,205.887,479.037,,109.6,178.652,451.802,,111.6848,459.99
,,,,,,,,58,205.59,478.74,,110.4,178.333,451.483,,112.5016,459.68
,,,,,,,,58.4,205.303,478.453,,111.2,178.018,451.168,,113.3184,459.38
,,,,,,,,58.8,205.025,478.175,,112,177.707,450.857,,114.1352,459.07
,,,,,,,,59.2,204.751,477.901,,112.8,177.399,450.549,,114.952,458.77
,,,,,,,,59.6,204.482,477.632,,113.6,177.094,450.244,,115.7688,458.48
,,,,,,,,60,204.213,477.363,,114.4,176.792,449.942,,116.5856,458.18
,,,,,,,,60.4,203.945,477.095,,115.2,176.494,449.644,,117.4024,457.89
,,,,,,,,60.8,203.675,476.825,,116,176.198,449.348,,118.2192,457.6
,,,,,,,,61.2,203.402,476.552,,116.8,175.905,449.055,,119.036,457.31
,,,,,,,,61.6,203.126,476.276,,117.6,175.614,448.764,,119.8528,457.02
,,,,,,,,62,202.845,475.995,,118.4,175.327,448.477,,120.6696,456.74
,,,,,,,,62.4,202.56,475.71,,119.2,175.041,448.191,,121.4864,456.45
,,,,,,,,62.8,202.27,475.42,,120,174.759,447.909,,122.3032,456.17
,,,,,,,,63.2,201.973,475.123,,,,,,123.12,455.89
,,,,,,,,63.6,201.672,474.822,,,,,,123.9368,455.61
,,,,,,,,64,201.366,474.516,,,,,,124.7536,455.34
,,,,,,,,64.4,201.054,474.204,,,,,,125.5704,455.07
,,,,,,,,64.8,200.734,473.884,,,,,,126.3872,454.8
,,,,,,,,65.2,200.408,473.558,,,,,,127.204,454.53
,,,,,,,,65.6,200.078,473.228,,,,,,128.0208,454.26
,,,,,,,,66,199.747,472.897,,,,,,128.8376,454
,,,,,,,,66.4,199.417,472.567,,,,,,129.6544,453.74
,,,,,,,,66.8,199.091,472.241,,,,,,130.4712,453.48
,,,,,,,,67.2,198.771,471.921,,,,,,131.288,453.22
,,,,,,,,67.6,198.457,471.607,,,,,,132.1048,452.97
,,,,,,,,68,198.151,471.301,,,,,,132.9216,452.71
,,,,,,,,68.4,197.853,471.003,,,,,,133.7384,452.46
,,,,,,,,68.8,197.563,470.713,,,,,,134.5552,452.21
,,,,,,,,69.2,197.28,470.43,,,,,,135.372,451.97
,,,,,,,,69.6,197.004,470.154,,,,,,136.1888,451.72
,,,,,,,,70,196.735,469.885,,,,,,137.0056,451.48
,,,,,,,,70.4,196.471,469.621,,,,,,137.8224,451.24
,,,,,,,,70.8,196.212,469.362,,,,,,138.6392,451
,,,,,,,,71.2,195.957,469.107,,,,,,139.456,450.77
,,,,,,,,71.6,195.705,468.855,,,,,,140.2728,450.53
,,,,,,,,72,195.455,468.605,,,,,,141.0896,450.3
,,,,,,,,72.4,195.207,468.357,,,,,,141.9064,450.07
,,,,,,,,72.8,194.96,468.11,,,,,,142.7232,449.84
,,,,,,,,73.2,194.714,467.864,,,,,,143.54,449.62
,,,,,,,,73.6,194.467,467.617,,,,,,144.3568,449.39
,,,,,,,,74,194.22,467.37,,,,,,145.1736,449.17
,,,,,,,,74.4,193.972,467.122,,,,,,145.9904,448.95
,,,,,,,,74.8,193.723,466.873,,,,,,146.8072,448.73
,,,,,,,,75.2,193.473,466.623,,,,,,147.624,448.51
,,,,,,,,75.6,193.221,466.371,,,,,,148.4408,448.29
,,,,,,,,76,192.967,466.117,,,,,,149.2576,448.08
,,,,,,,,76.4,192.71,465.86,,,,,,150.0744,447.86
,,,,,,,,76.8,192.452,465.602,,,,,,150.8912,447.65
,,,,,,,,77.2,192.192,465.342,,,,,,151.708,447.44
,,,,,,,,77.6,191.932,465.082,,,,,,152.5248,447.23
,,,,,,,,78,191.672,464.822,,,,,,153.3416,447.03
,,,,,,,,78.4,191.414,464.564,,,,,,154.1584,446.82
,,,,,,,,78.8,191.157,464.307,,,,,,154.9752,446.62
,,,,,,,,79.2,190.902,464.052,,,,,,155.792,446.42
,,,,,,,,79.6,190.65,463.8,,,,,,156.6088,446.22
,,,,,,,,80,190.401,463.551,,,,,,157.4256,446.02
,,,,,,,,80.4,190.156,463.306,,,,,,158.2424,445.82
,,,,,,,,80.8,189.914,463.064,,,,,,159.0592,445.62
,,,,,,,,81.2,189.675,462.825,,,,,,159.876,445.43
,,,,,,,,81.6,189.44,462.59,,,,,,160.6928,445.24
,,,,,,,,82,189.208,462.358,,,,,,161.5096,445.05
,,,,,,,,82.4,188.979,462.129,,,,,,162.3264,444.86
,,,,,,,,82.8,188.753,461.903,,,,,,163.1432,444.67
,,,,,,,,83.2,188.529,461.679,,,,,,163.96,444.49
,,,,,,,,83.6,188.307,461.457,,,,,,164.7768,444.3
,,,,,,,,84,188.088,461.238,,,,,,165.5936,444.12
,,,,,,,,84.4,187.87,461.02,,,,,,166.4104,443.94
,,,,,,,,84.8,187.653,460.803,,,,,,167.2272,443.76
,,,,,,,,85.2,187.437,460.587,,,,,,168.044,443.58
,,,,,,,,85.6,187.222,460.372,,,,,,168.8608,443.4
,,,,,,,,86,187.008,460.158,,,,,,169.6776,443.22
,,,,,,,,86.4,186.795,459.945,,,,,,170.4944,443.05
,,,,,,,,86.8,186.581,459.731,,,,,,171.3112,442.87
,,,,,,,,87.2,186.368,459.518,,,,,,172.128,442.7
,,,,,,,,87.6,186.154,459.304,,,,,,172.9448,442.53
,,,,,,,,88,185.94,459.09,,,,,,173.7616,442.36
,,,,,,,,88.4,185.726,458.876,,,,,,174.5784,442.19
,,,,,,,,88.8,185.512,458.662,,,,,,175.3952,442.03
,,,,,,,,89.2,185.298,458.448,,,,,,176.212,441.86
,,,,,,,,89.6,185.084,458.234,,,,,,177.0288,441.7
,,,,,,,,90,184.871,458.021,,,,,,177.8456,441.53
,,,,,,,,90.4,184.659,457.809,,,,,,178.6624,441.37
,,,,,,,,90.8,184.448,457.598,,,,,,179.4792,441.21
,,,,,,,,91.2,184.239,457.389,,,,,,180.296,441.05
,,,,,,,,91.6,184.031,457.181,,,,,,181.1128,440.89
,,,,,,,,92,183.824,456.974,,,,,,181.9296,440.74
,,,,,,,,92.4,183.62,456.77,,,,,,182.7464,440.58
,,,,,,,,92.8,183.417,456.567,,,,,,183.5632,440.43
,,,,,,,,93.2,183.216,456.366,,,,,,184.38,440.27
,,,,,,,,93.6,183.016,456.166,,,,,,185.1968,440.12
,,,,,,,,94,182.819,455.969,,,,,,186.0136,439.97
,,,,,,,,94.4,182.623,455.773,,,,,,186.8304,439.82
,,,,,,,,94.8,182.429,455.579,,,,,,187.6472,439.67
,,,,,,,,95.2,182.237,455.387,,,,,,188.464,439.52
,,,,,,,,95.6,182.046,455.196,,,,,,189.2808,439.38
,,,,,,,,96,181.856,455.006,,,,,,190.0976,439.23
,,,,,,,,96.4,181.668,454.818,,,,,,190.9144,439.09
,,,,,,,,96.8,181.481,454.631,,,,,,191.7312,438.95
,,,,,,,,97.2,181.295,454.445,,,,,,192.548,438.8
,,,,,,,,97.6,181.111,454.261,,,,,,193.3648,438.66
,,,,,,,,98,180.926,454.076,,,,,,194.1816,438.52
,,,,,,,,98.4,180.743,453.893,,,,,,194.9984,438.38
,,,,,,,,98.8,180.56,453.71,,,,,,195.8152,438.25
,,,,,,,,99.2,180.378,453.528,,,,,,196.632,438.11
,,,,,,,,99.6,180.197,453.347,,,,,,197.4488,437.98
,,,,,,,,100,180.015,453.165,,,,,,198.2656,437.84
,,,,,,,,100.4,179.835,452.985,,,,,,199.0824,437.71
,,,,,,,,100.8,179.654,452.804,,,,,,199.8992,437.57
,,,,,,,,101.2,179.475,452.625,,,,,,200.716,437.44
,,,,,,,,101.6,179.296,452.446,,,,,,201.5328,437.31
,,,,,,,,102,179.118,452.268,,,,,,202.3496,437.18
,,,,,,,,102.4,178.94,452.09,,,,,,203.1664,437.05
,,,,,,,,102.8,178.764,451.914,,,,,,203.9832,436.93
,,,,,,,,103.2,178.588,451.738,,,,,,204.8,436.8
,,,,,,,,103.6,178.414,451.564,,,,,,205.6168,436.68
,,,,,,,,104,178.24,451.39,,,,,,206.4336,436.55
,,,,,,,,104.4,178.068,451.218,,,,,,207.2504,436.43
,,,,,,,,104.8,177.896,451.046,,,,,,208.0672,436.3
,,,,,,,,105.2,177.726,450.876,,,,,,208.884,436.18
,,,,,,,,105.6,177.557,450.707,,,,,,209.7008,436.06
,,,,,,,,106,177.39,450.54,,,,,,210.5176,435.94
,,,,,,,,106.4,177.223,450.373,,,,,,211.3344,435.82
,,,,,,,,106.8,177.058,450.208,,,,,,212.1512,435.7
,,,,,,,,107.2,176.893,450.043,,,,,,212.968,435.59
,,,,,,,,107.6,176.73,449.88,,,,,,213.7848,435.47
,,,,,,,,108,176.568,449.718,,,,,,214.6016,435.36
,,,,,,,,108.4,176.407,449.557,,,,,,215.4184,435.24
,,,,,,,,108.8,176.247,449.397,,,,,,216.2352,435.13
,,,,,,,,109.2,176.088,449.238,,,,,,217.052,435.01
,,,,,,,,109.6,175.929,449.079,,,,,,217.8688,434.9
,,,,,,,,110,175.772,448.922,,,,,,218.6856,434.79
,,,,,,,,110.4,175.615,448.765,,,,,,219.5024,434.68
,,,,,,,,110.8,175.459,448.609,,,,,,220.3192,434.57
,,,,,,,,111.2,175.303,448.453,,,,,,221.136,434.46
,,,,,,,,111.6,175.148,448.298,,,,,,221.9528,434.35
,,,,,,,,112,174.994,448.144,,,,,,222.7696,434.25
,,,,,,,,112.4,174.841,447.991,,,,,,223.5864,434.14
,,,,,,,,112.8,174.688,447.838,,,,,,224.4032,434.04
,,,,,,,,113.2,174.536,447.686,,,,,,225.22,433.93
,,,,,,,,113.6,174.384,447.534,,,,,,226.0368,433.83
,,,,,,,,114,174.233,447.383,,,,,,226.8536,433.72
,,,,,,,,114.4,174.083,447.233,,,,,,227.6704,433.62
,,,,,,,,114.8,173.934,447.084,,,,,,228.4872,433.52
,,,,,,,,115.2,173.785,446.935,,,,,,229.304,433.42
,,,,,,,,115.6,173.638,446.788,,,,,,230.1208,433.32
,,,,,,,,116,173.491,446.641,,,,,,230.9376,433.22
,,,,,,,,116.4,173.344,446.494,,,,,,231.7544,433.12
,,,,,,,,116.8,173.199,446.349,,,,,,232.5712,433.02
,,,,,,,,117.2,173.055,446.205,,,,,,233.388,432.93
,,,,,,,,117.6,172.911,446.061,,,,,,234.2048,432.83
,,,,,,,,118,172.768,445.918,,,,,,235.0216,432.73
,,,,,,,,118.4,172.626,445.776,,,,,,235.8384,432.64
,,,,,,,,118.8,172.485,445.635,,,,,,236.6552,432.55
,,,,,,,,119.2,172.345,445.495,,,,,,237.472,432.45
,,,,,,,,119.6,172.206,445.356,,,,,,238.2888,432.36
,,,,,,,,120,172.067,445.217,,,,,,239.1056,432.27
,,,,,,,,,,,,,,,,239.9224,432.18
,,,,,,,,,,,,,,,,240.7392,432.08
,,,,,,,,,,,,,,,,241.556,431.99
,,,,,,,,,,,,,,,,242.3728,431.91
,,,,,,,,,,,,,,,,243.1896,431.82
,,,,,,,,,,,,,,,,244.0064,431.73
,,,,,,,,,,,,,,,,244.8232,431.64
,,,,,,,,,,,,,,,,245.64,431.55
,,,,,,,,,,,,,,,,246.4568,431.47
,,,,,,,,,,,,,,,,247.2736,431.38
,,,,,,,,,,,,,,,,248.0904,431.3
,,,,,,,,,,,,,,,,248.9072,431.21
,,,,,,,,,,,,,,,,249.724,431.13
,,,,,,,,,,,,,,,,250.5408,431.05
,,,,,,,,,,,,,,,,251.3576,430.96
,,,,,,,,,,,,,,,,252.1744,430.88
,,,,,,,,,,,,,,,,252.9912,430.8
,,,,,,,,,,,,,,,,253.808,430.72
,,,,,,,,,,,,,,,,254.6248,430.64
,,,,,,,,,,,,,,,,255.4416,430.56
,,,,,,,,,,,,,,,,256.2584,430.48
,,,,,,,,,,,,,,,,257.0752,430.4
,,,,,,,,,,,,,,,,257.892,430.33
,,,,,,,,,,,,,,,,258.7088,430.25
,,,,,,,,,,,,,,,,259.5256,430.17
,,,,,,,,,,,,,,,,260.3424,430.1
,,,,,,,,,,,,,,,,261.1592,430.02
,,,,,,,,,,,,,,,,261.976,429.95
,,,,,,,,,,,,,,,,262.7928,429.87
,,,,,,,,,,,,,,,,263.6096,429.8
,,,,,,,,,,,,,,,,264.4264,429.73
,,,,,,,,,,,,,,,,265.2432,429.65
,,,,,,,,,,,,,,,,266.06,429.58
,,,,,,,,,,,,,,,,266.8768,429.51
,,,,,,,,,,,,,,,,267.6936,429.44
,,,,,,,,,,,,,,,,268.5104,429.37
,,,,,,,,,,,,,,,,269.3272,429.3
,,,,,,,,,,,,,,,,270.144,429.23
,,,,,,,,,,,,,,,,270.9608,429.16
,,,,,,,,,,,,,,,,271.7776,429.09
,,,,,,,,,,,,,,,,272.5944,429.02
,,,,,,,,,,,,,,,,273.4112,428.96
,,,,,,,,,,,,,,,,274.228,428.89
,,,,,,,,,,,,,,,,275.0448,428.82
,,,,,,,,,,,,,,,,275.8616,428.76
,,,,,,,,,,,,,,,,276.6784,428.69
,,,,,,,,,,,,,,,,277.4952,428.63
,,,,,,,,,,,,,,,,278.312,428.56
,,,,,,,,,,,,,,,,279.1288,428.5
,,,,,,,,,,,,,,,,279.9456,428.43
,,,,,,,,,,,,,,,,280.7624,428.37
,,,,,,,,,,,,,,,,281.5792,428.31
,,,,,,,,,,,,,,,,282.396,428.25
,,,,,,,,,,,,,,,,283.2128,428.18
,,,,,,,,,,,,,,,,284.0296,428.12
,,,,,,,,,,,,,,,,284.8464,428.06
,,,,,,,,,,,,,,,,285.6632,428
,,,,,,,,,,,,,,,,286.48,427.94
,,,,,,,,,,,,,,,,287.2968,427.88
,,,,,,,,,,,,,,,,288.1136,427.82
,,,,,,,,,,,,,,,,288.9304,427.77
,,,,,,,,,,,,,,,,289.7472,427.71
,,,,,,,,,,,,,,,,290.564,427.65
,,,,,,,,,,,,,,,,291.3808,427.59
,,,,,,,,,,,,,,,,292.1976,427.54
,,,,,,,,,,,,,,,,293.0144,427.48
,,,,,,,,,,,,,,,,293.8312,427.42
,,,,,,,,,,,,,,,,294.648,427.37
,,,,,,,,,,,,,,,,295.4648,427.31
,,,,,,,,,,,,,,,,296.2816,427.26
,,,,,,,,,,,,,,,,297.0984,427.2
,,,,,,,,,,,,,,,,297.9152,427.15
,,,,,,,,,,,,,,,,298.732,427.09
,,,,,,,,,,,,,,,,299.5488,427.04
,,,,,,,,,,,,,,,,300.3656,426.99
,,,,,,,,,,,,,,,,301.1824,426.94
,,,,,,,,,,,,,,,,301.9992,426.88
,,,,,,,,,,,,,,,,302.816,426.83
,,,,,,,,,,,,,,,,303.6328,426.78
,,,,,,,,,,,,,,,,304.4496,426.73
,,,,,,,,,,,,,,,,305.2664,426.68
,,,,,,,,,,,,,,,,306.0832,426.63
,,,,,,,,,,,,,,,,306.9,426.58
,,,,,,,,,,,,,,,,307.7168,426.53
,,,,,,,,,,,,,,,,308.5336,426.48
,,,,,,,,,,,,,,,,309.3504,426.43
,,,,,,,,,,,,,,,,310.1672,426.38
,,,,,,,,,,,,,,,,310.984,426.33
,,,,,,,,,,,,,,,,311.8008,426.29
,,,,,,,,,,,,,,,,312.6176,426.24
,,,,,,,,,,,,,,,,313.4344,426.19
,,,,,,,,,,,,,,,,314.2512,426.15
,,,,,,,,,,,,,,,,315.068,426.1
,,,,,,,,,,,,,,,,315.8848,426.05
,,,,,,,,,,,,,,,,316.7016,426.01
,,,,,,,,,,,,,,,,317.5184,425.96
,,,,,,,,,,,,,,,,318.3352,425.92
,,,,,,,,,,,,,,,,319.152,425.87
,,,,,,,,,,,,,,,,319.9688,425.83
,,,,,,,,,,,,,,,,320.7856,425.78
,,,,,,,,,,,,,,,,321.6024,425.74
,,,,,,,,,,,,,,,,322.4192,425.7
,,,,,,,,,,,,,,,,323.236,425.65
,,,,,,,,,,,,,,,,324.0528,425.61
,,,,,,,,,,,,,,,,324.8696,425.57
,,,,,,,,,,,,,,,,325.6864,425.53
,,,,,,,,,,,,,,,,326.5032,425.48
,,,,,,,,,,,,,,,,327.32,425.44
,,,,,,,,,,,,,,,,328.1368,425.4
,,,,,,,,,,,,,,,,328.9536,425.36
,,,,,,,,,,,,,,,,329.7704,425.32
,,,,,,,,,,,,,,,,330.5872,425.28
,,,,,,,,,,,,,,,,331.404,425.24
,,,,,,,,,,,,,,,,332.2208,425.2
,,,,,,,,,,,,,,,,333.0376,425.16
,,,,,,,,,,,,,,,,333.8544,425.12
,,,,,,,,,,,,,,,,334.6712,425.08
,,,,,,,,,,,,,,,,335.488,425.04
,,,,,,,,,,,,,,,,336.3048,425.01
,,,,,,,,,,,,,,,,337.1216,424.97
,,,,,,,,,,,,,,,,337.9384,424.93
,,,,,,,,,,,,,,,,338.7552,424.89
,,,,,,,,,,,,,,,,339.572,424.85
,,,,,,,,,,,,,,,,340.3888,424.82
,,,,,,,,,,,,,,,,341.2056,424.78
,,,,,,,,,,,,,,,,342.0224,424.74
,,,,,,,,,,,,,,,,342.8392,424.71
,,,,,,,,,,,,,,,,343.656,424.67
,,,,,,,,,,,,,,,,344.4728,424.64
,,,,,,,,,,,,,,,,345.2896,424.6
,,,,,,,,,,,,,,,,346.1064,424.57
,,,,,,,,,,,,,,,,346.9232,424.53
,,,,,,,,,,,,,,,,347.74,424.5
,,,,,,,,,,,,,,,,348.5568,424.46
,,,,,,,,,,,,,,,,349.3736,424.43
,,,,,,,,,,,,,,,,350.1904,424.39
,,,,,,,,,,,,,,,,351.0072,424.36
,,,,,,,,,,,,,,,,351.824,424.33
,,,,,,,,,,,,,,,,352.6408,424.29
,,,,,,,,,,,,,,,,353.4576,424.26
,,,,,,,,,,,,,,,,354.2744,424.23
,,,,,,,,,,,,,,,,355.0912,424.2
,,,,,,,,,,,,,,,,355.908,424.16
,,,,,,,,,,,,,,,,356.7248,424.13
,,,,,,,,,,,,,,,,357.5416,424.1
,,,,,,,,,,,,,,,,358.3584,424.07
,,,,,,,,,,,,,,,,359.1752,424.04
,,,,,,,,,,,,,,,,359.992,424.01
,,,,,,,,,,,,,,,,360.8088,423.97
,,,,,,,,,,,,,,,,361.6256,423.94
,,,,,,,,,,,,,,,,362.4424,423.91
,,,,,,,,,,,,,,,,363.2592,423.88
,,,,,,,,,,,,,,,,364.076,423.85
,,,,,,,,,,,,,,,,364.8928,423.82
,,,,,,,,,,,,,,,,365.7096,423.79
,,,,,,,,,,,,,,,,366.5264,423.76
,,,,,,,,,,,,,,,,367.3432,423.74
,,,,,,,,,,,,,,,,368.16,423.71
,,,,,,,,,,,,,,,,368.9768,423.68
,,,,,,,,,,,,,,,,369.7936,423.65
,,,,,,,,,,,,,,,,370.6104,423.62
,,,,,,,,,,,,,,,,371.4272,423.59
,,,,,,,,,,,,,,,,372.244,423.56
,,,,,,,,,,,,,,,,373.0608,423.54
,,,,,,,,,,,,,,,,373.8776,423.51
,,,,,,,,,,,,,,,,374.6944,423.48
,,,,,,,,,,,,,,,,375.5112,423.46
,,,,,,,,,,,,,,,,376.328,423.43
,,,,,,,,,,,,,,,,377.1448,423.4
,,,,,,,,,,,,,,,,377.9616,423.37
,,,,,,,,,,,,,,,,378.7784,423.35
,,,,,,,,,,,,,,,,379.5952,423.32
,,,,,,,,,,,,,,,,380.412,423.3
,,,,,,,,,,,,,,,,381.2288,423.27
,,,,,,,,,,,,,,,,382.0456,423.25
,,,,,,,,,,,,,,,,382.8624,423.22
,,,,,,,,,,,,,,,,383.6792,423.19
,,,,,,,,,,,,,,,,384.496,423.17
,,,,,,,,,,,,,,,,385.3128,423.14
,,,,,,,,,,,,,,,,386.1296,423.12
,,,,,,,,,,,,,,,,386.9464,423.1
,,,,,,,,,,,,,,,,387.7632,423.07
,,,,,,,,,,,,,,,,388.58,423.05
,,,,,,,,,,,,,,,,389.3968,423.02
,,,,,,,,,,,,,,,,390.2136,423
,,,,,,,,,,,,,,,,391.0304,422.98
,,,,,,,,,,,,,,,,391.8472,422.95
,,,,,,,,,,,,,,,,392.664,422.93
,,,,,,,,,,,,,,,,393.4808,422.91
,,,,,,,,,,,,,,,,394.2976,422.88
,,,,,,,,,,,,,,,,395.1144,422.86
,,,,,,,,,,,,,,,,395.9312,422.84
,,,,,,,,,,,,,,,,396.748,422.81
,,,,,,,,,,,,,,,,397.5648,422.79
,,,,,,,,,,,,,,,,398.3816,422.77
,,,,,,,,,,,,,,,,399.1984,422.75
,,,,,,,,,,,,,,,,400.0152,422.73
,,,,,,,,,,,,,,,,400.832,422.7
,,,,,,,,,,,,,,,,401.6488,422.68
,,,,,,,,,,,,,,,,402.4656,422.66
,,,,,,,,,,,,,,,,403.2824,422.64
,,,,,,,,,,,,,,,,404.0992,422.62
,,,,,,,,,,,,,,,,404.916,422.6
,,,,,,,,,,,,,,,,405.7328,422.58
,,,,,,,,,,,,,,,,406.5496,422.56
,,,,,,,,,,,,,,,,407.3664,422.54
,,,,,,,,,,,,,,,,408.1832,422.52
,,,,,,,,,,,,,,,,409,422.5
,,,,,,,,,,,,,,,,409.8168,422.48
,,,,,,,,,,,,,,,,410.6336,422.46
,,,,,,,,,,,,,,,,411.4504,422.44
,,,,,,,,,,,,,,,,412.2672,422.42
,,,,,,,,,,,,,,,,413.084,422.4
,,,,,,,,,,,,,,,,413.9008,422.38
,,,,,,,,,,,,,,,,414.7176,422.36
,,,,,,,,,,,,,,,,415.5344,422.34
,,,,,,,,,,,,,,,,416.3512,422.32
,,,,,,,,,,,,,,,,417.168,422.3
,,,,,,,,,,,,,,,,417.9848,422.28
,,,,,,,,,,,,,,,,418.8016,422.27
,,,,,,,,,,,,,,,,419.6184,422.25
,,,,,,,,,,,,,,,,420.4352,422.23
,,,,,,,,,,,,,,,,421.252,422.21
,,,,,,,,,,,,,,,,422.0688,422.19
,,,,,,,,,,,,,,,,422.8856,422.18
,,,,,,,,,,,,,,,,423.7024,422.16
,,,,,,,,,,,,,,,,424.5192,422.14
,,,,,,,,,,,,,,,,425.336,422.12
,,,,,,,,,,,,,,,,426.1528,422.1
,,,,,,,,,,,,,,,,426.9696,422.09
,,,,,,,,,,,,,,,,427.7864,422.07
,,,,,,,,,,,,,,,,428.6032,422.05
,,,,,,,,,,,,,,,,429.42,422.04
,,,,,,,,,,,,,,,,430.2368,422.02
,,,,,,,,,,,,,,,,431.0536,422
,,,,,,,,,,,,,,,,431.8704,421.99
,,,,,,,,,,,,,,,,432.6872,421.97
,,,,,,,,,,,,,,,,433.504,421.95
,,,,,,,,,,,,,,,,434.3208,421.94
,,,,,,,,,,,,,,,,435.1376,421.92
,,,,,,,,,,,,,,,,435.9544,421.91
,,,,,,,,,,,,,,,,436.7712,421.89
,,,,,,,,,,,,,,,,437.588,421.87
,,,,,,,,,,,,,,,,438.4048,421.86
,,,,,,,,,,,,,,,,439.2216,421.84
,,,,,,,,,,,,,,,,440.0384,421.83
,,,,,,,,,,,,,,,,440.8552,421.81
,,,,,,,,,,,,,,,,441.672,421.8
,,,,,,,,,,,,,,,,442.4888,421.78
,,,,,,,,,,,,,,,,443.3056,421.77
,,,,,,,,,,,,,,,,444.1224,421.75
,,,,,,,,,,,,,,,,444.9392,421.74
,,,,,,,,,,,,,,,,445.756,421.72
,,,,,,,,,,,,,,,,446.5728,421.71
,,,,,,,,,,,,,,,,447.3896,421.69
,,,,,,,,,,,,,,,,448.2064,421.68
,,,,,,,,,,,,,,,,449.0232,421.67
,,,,,,,,,,,,,,,,449.84,421.65
,,,,,,,,,,,,,,,,450.6568,421.64
,,,,,,,,,,,,,,,,451.4736,421.62
,,,,,,,,,,,,,,,,452.2904,421.61
,,,,,,,,,,,,,,,,453.1072,421.6
,,,,,,,,,,,,,,,,453.924,421.58
,,,,,,,,,,,,,,,,454.7408,421.57
,,,,,,,,,,,,,,,,455.5576,421.56
,,,,,,,,,,,,,,,,456.3744,421.54
,,,,,,,,,,,,,,,,457.1912,421.53
,,,,,,,,,,,,,,,,458.008,421.52
,,,,,,,,,,,,,,,,458.8248,421.5
,,,,,,,,,,,,,,,,459.6416,421.49
,,,,,,,,,,,,,,,,460.4584,421.48
,,,,,,,,,,,,,,,,461.2752,421.47
,,,,,,,,,,,,,,,,462.092,421.45
,,,,,,,,,,,,,,,,462.9088,421.44
,,,,,,,,,,,,,,,,463.7256,421.43
,,,,,,,,,,,,,,,,464.5424,421.42
,,,,,,,,,,,,,,,,465.3592,421.4
,,,,,,,,,,,,,,,,466.176,421.39
,,,,,,,,,,,,,,,,466.9928,421.38
,,,,,,,,,,,,,,,,467.8096,421.37
,,,,,,,,,,,,,,,,468.6264,421.35
,,,,,,,,,,,,,,,,469.4432,421.34
,,,,,,,,,,,,,,,,470.26,421.33
,,,,,,,,,,,,,,,,471.0768,421.32
,,,,,,,,,,,,,,,,471.8936,421.31
,,,,,,,,,,,,,,,,472.7104,421.3
,,,,,,,,,,,,,,,,473.5272,421.28
,,,,,,,,,,,,,,,,474.344,421.27
,,,,,,,,,,,,,,,,475.1608,421.26
,,,,,,,,,,,,,,,,475.9776,421.25
,,,,,,,,,,,,,,,,476.7944,421.24
,,,,,,,,,,,,,,,,477.6112,421.23
,,,,,,,,,,,,,,,,478.428,421.22
,,,,,,,,,,,,,,,,479.2448,421.21
,,,,,,,,,,,,,,,,480.0616,421.2
,,,,,,,,,,,,,,,,480.8784,421.19
,,,,,,,,,,,,,,,,481.6952,421.17
,,,,,,,,,,,,,,,,482.512,421.16
,,,,,,,,,,,,,,,,483.3288,421.15
,,,,,,,,,,,,,,,,484.1456,421.14
,,,,,,,,,,,,,,,,484.9624,421.13
,,,,,,,,,,,,,,,,485.7792,421.12
,,,,,,,,,,,,,,,,486.596,421.11
,,,,,,,,,,,,,,,,487.4128,421.1
,,,,,,,,,,,,,,,,488.2296,421.09
,,,,,,,,,,,,,,,,489.0464,421.08
,,,,,,,,,,,,,,,,489.8632,421.07
,,,,,,,,,,,,,,,,490.68,421.06
,,,,,,,,,,,,,,,,491.4968,421.05
,,,,,,,,,,,,,,,,492.3136,421.04
,,,,,,,,,,,,,,,,493.1304,421.03
,,,,,,,,,,,,,,,,493.9472,421.02
,,,,,,,,,,,,,,,,494.764,421.01
,,,,,,,,,,,,,,,,495.5808,421
,,,,,,,,,,,,,,,,496.3976,421
,,,,,,,,,,,,,,,,497.2144,420.99
,,,,,,,,,,,,,,,,498.0312,420.98
,,,,,,,,,,,,,,,,498.848,420.97
,,,,,,,,,,,,,,,,499.6648,420.96
,,,,,,,,,,,,,,,,500.4816,420.95
,,,,,,,,,,,,,,,,501.2984,420.94
,,,,,,,,,,,,,,,,502.1152,420.93
,,,,,,,,,,,,,,,,502.932,420.92
,,,,,,,,,,,,,,,,503.7488,420.91
,,,,,,,,,,,,,,,,504.5656,420.91
,,,,,,,,,,,,,,,,505.3824,420.9
,,,,,,,,,,,,,,,,506.1992,420.89
,,,,,,,,,,,,,,,,507.016,420.88
,,,,,,,,,,,,,,,,507.8328,420.87
,,,,,,,,,,,,,,,,508.6496,420.86
,,,,,,,,,,,,,,,,509.4664,420.85
,,,,,,,,,,,,,,,,510.2832,420.85
,,,,,,,,,,,,,,,,511.1,420.84
,,,,,,,,,,,,,,,,511.9168,420.83
,,,,,,,,,,,,,,,,512.7336,420.82
,,,,,,,,,,,,,,,,513.5504,420.81
,,,,,,,,,,,,,,,,514.3672,420.81
,,,,,,,,,,,,,,,,515.184,420.8
,,,,,,,,,,,,,,,,516.0008,420.79
,,,,,,,,,,,,,,,,516.8176,420.78
,,,,,,,,,,,,,,,,517.6344,420.77
,,,,,,,,,,,,,,,,518.4512,420.77
,,,,,,,,,,,,,,,,519.268,420.76
,,,,,,,,,,,,,,,,520.0848,420.75
,,,,,,,,,,,,,,,,520.9016,420.74
,,,,,,,,,,,,,,,,521.7184,420.74
,,,,,,,,,,,,,,,,522.5352,420.73
,,,,,,,,,,,,,,,,523.352,420.72
,,,,,,,,,,,,,,,,524.1688,420.71
,,,,,,,,,,,,,,,,524.9856,420.71
,,,,,,,,,,,,,,,,525.8024,420.7
,,,,,,,,,,,,,,,,526.6192,420.69
,,,,,,,,,,,,,,,,527.436,420.68
,,,,,,,,,,,,,,,,528.2528,420.68
,,,,,,,,,,,,,,,,529.0696,420.67
,,,,,,,,,,,,,,,,529.8864,420.66
,,,,,,,,,,,,,,,,530.7032,420.66
,,,,,,,,,,,,,,,,531.52,420.65
,,,,,,,,,,,,,,,,532.3368,420.64
,,,,,,,,,,,,,,,,533.1536,420.64
,,,,,,,,,,,,,,,,533.9704,420.63
,,,,,,,,,,,,,,,,534.7872,420.62
,,,,,,,,,,,,,,,,535.604,420.62
,,,,,,,,,,,,,,,,536.4208,420.61
,,,,,,,,,,,,,,,,537.2376,420.6
,,,,,,,,,,,,,,,,538.0544,420.6
,,,,,,,,,,,,,,,,538.8712,420.59
,,,,,,,,,,,,,,,,539.688,420.58
,,,,,,,,,,,,,,,,540.5048,420.58
,,,,,,,,,,,,,,,,541.3216,420.57
,,,,,,,,,,,,,,,,542.1384,420.56
,,,,,,,,,,,,,,,,542.9552,420.56
,,,,,,,,,,,,,,,,543.772,420.55
,,,,,,,,,,,,,,,,544.5888,420.55
,,,,,,,,,,,,,,,,545.4056,420.54
,,,,,,,,,,,,,,,,546.2224,420.53
,,,,,,,,,,,,,,,,547.0392,420.53
,,,,,,,,,,,,,,,,547.856,420.52
,,,,,,,,,,,,,,,,548.6728,420.52
,,,,,,,,,,,,,,,,549.4896,420.51
,,,,,,,,,,,,,,,,550.3064,420.5
,,,,,,,,,,,,,,,,551.1232,420.5
,,,,,,,,,,,,,,,,551.94,420.49
,,,,,,,,,,,,,,,,552.7568,420.49
,,,,,,,,,,,,,,,,553.5736,420.48
,,,,,,,,,,,,,,,,554.3904,420.48
,,,,,,,,,,,,,,,,555.2072,420.47
,,,,,,,,,,,,,,,,556.024,420.46
,,,,,,,,,,,,,,,,556.8408,420.46
,,,,,,,,,,,,,,,,557.6576,420.45
,,,,,,,,,,,,,,,,558.4744,420.45
,,,,,,,,,,,,,,,,559.2912,420.44
,,,,,,,,,,,,,,,,560.108,420.44
,,,,,,,,,,,,,,,,560.9248,420.43
,,,,,,,,,,,,,,,,561.7416,420.43
,,,,,,,,,,,,,,,,562.5584,420.42
,,,,,,,,,,,,,,,,563.3752,420.42
,,,,,,,,,,,,,,,,564.192,420.41

